Simulate and Optimise: A two-layer mortgage simulator for designing novel mortgage assistance products

We develop a novel two-layer approach for optimising mortgage relief products through a simulated multi-agent mortgage environment. While the approach is generic, here the environment is calibrated to the US mortgage market based on publicly available census data and regulatory guidelines. Through the simulation layer, we assess the resilience of households to exogenous income shocks, while the optimisation layer explores strategies to improve the robustness of households to these shocks by making novel mortgage assistance products available to households. Households in the simulation are adaptive, learning to make mortgage-related decisions (such as product enrolment or strategic foreclosures) that maximize their utility, balancing their available liquidity and equity. We show how this novel two-layer simulation approach can successfully design novel mortgage assistance products to improve household resilience to exogenous shocks, and balance the costs of providing such products through post-hoc analysis. Previously, such analysis could only be conducted through expensive pilot studies involving real participants, demonstrating the benefit of the approach for designing and evaluating financial products.

==> adaptive_results/affected_rate.json <==
[{"0.0": {"affected_rate": 0.0, "servicer_cost": -15259.102266384307, "enrolment_fee": 0.22613101589450849, "monthly_fee": 0.1566719419960323, "cover_months": 31}, "0.1": {"affected_rate": 0.007670454545454545, "servicer_cost": -13850.144844411003, "enrolment_fee": 0.22613101589450849, "monthly_fee": 0.1566719419960323, "cover_months": 31}, "0.2": {"affected_rate": 0.007670454545454545, "servicer_cost": -11685.784866338347, "enrolment_fee": 0.22613101589450849, "monthly_fee": 0.1566719419960323, "cover_months": 31}, "0.3": {"affected_rate": 0.014337121212121213, "servicer_cost": -7922.735594812686, "enrolment_fee": 0.22613101589450849, "monthly_fee": 0.1566719419960323, "cover_months": 31}, "0.4": {"affected_rate": 0.017462121212121214, "servicer_cost": -3839.817849391549, "enrolment_fee": 0.22613101589450849, "monthly_fee": 0.1566719419960323, "cover_months": 31}, "0.5": {"affected_rate": 0.023712121212121212, "servicer_cost": 4330.140891936026, "enrolment_fee": 0.22613101589450849, "monthly_fee": 0.1566719419960323, "cover_months": 31}, "0.6": {"affected_rate": 0.02871212121212121, "servicer_cost": 10459.569118769286, "enrolment_fee": 0.22613101589450849, "monthly_fee": 0.1566719419960323, "cover_months": 31}, "0.7": {"affected_rate": 0.02871212121212121, "servicer_cost": 17350.345159202487, "enrolment_fee": 0.22613101589450849, "monthly_fee": 0.1566719419960323, "cover_months": 31}, "0.8": {"affected_rate": 0.041692008239907145, "servicer_cost": 36168.9206507857, "enrolment_fee": 0.22613101589450849, "monthly_fee": 0.1566719419960323, "cover_months": 31}, "0.9": {"affected_rate": 0.06001218111102772, "servicer_cost": 50523.1584462628, "enrolment_fee": 0.22613101589450849, "monthly_fee": 0.1566719419960323, "cover_months": 31}, "1.0": {"affected_rate": 0.13560248566400146, "servicer_cost": 66348.70343144992, "enrolment_fee": 0.22613101589450849, "monthly_fee": 0.1566719419960323, "cover_months": 31}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -8992.490359104908, "enrolment_fee": 0.1404384950408859, "monthly_fee": 0.2977385476515507, "cover_months": 30}, "0.1": {"affected_rate": 0.003125, "servicer_cost": -6668.234620550998, "enrolment_fee": 0.1404384950408859, "monthly_fee": 0.2977385476515507, "cover_months": 30}, "0.2": {"affected_rate": 0.003125, "servicer_cost": -3668.705103303654, "enrolment_fee": 0.1404384950408859, "monthly_fee": 0.2977385476515507, "cover_months": 30}, "0.3": {"affected_rate": 0.009791666666666667, "servicer_cost": 73.93542414138872, "enrolment_fee": 0.1404384950408859, "monthly_fee": 0.2977385476515507, "cover_months": 30}, "0.4": {"affected_rate": 0.04372145828028181, "servicer_cost": 4215.180402411297, "enrolment_fee": 0.1404384950408859, "monthly_fee": 0.2977385476515507, "cover_months": 30}, "0.5": {"affected_rate": 0.13911770011034716, "servicer_cost": 9841.351011545177, "enrolment_fee": 0.1404384950408859, "monthly_fee": 0.2977385476515507, "cover_months": 30}, "0.6": {"affected_rate": 0.27716064708711763, "servicer_cost": 13728.522194914802, "enrolment_fee": 0.1404384950408859, "monthly_fee": 0.2977385476515507, "cover_months": 30}, "0.7": {"affected_rate": 0.4924670373199785, "servicer_cost": 16071.59602038511, "enrolment_fee": 0.1404384950408859, "monthly_fee": 0.2977385476515507, "cover_months": 30}, "0.8": {"affected_rate": 0.6601760249554367, "servicer_cost": 17946.683986024524, "enrolment_fee": 0.1404384950408859, "monthly_fee": 0.2977385476515507, "cover_months": 30}, "0.9": {"affected_rate": 0.7142753869224457, "servicer_cost": 21805.320056085555, "enrolment_fee": 0.1404384950408859, "monthly_fee": 0.2977385476515507, "cover_months": 30}, "1.0": {"affected_rate": 0.8955956557471223, "servicer_cost": 26048.31805316178, "enrolment_fee": 0.1404384950408859, "monthly_fee": 0.2977385476515507, "cover_months": 30}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -1050.17235119717, "enrolment_fee": 0.46084981107248224, "monthly_fee": 0.5273833082002325, "cover_months": 33}, "0.1": {"affected_rate": 0.1108991879580115, "servicer_cost": -893.7514706292411, "enrolment_fee": 0.46084981107248224, "monthly_fee": 0.5273833082002325, "cover_months": 33}, "0.2": {"affected_rate": 0.20489425062954475, "servicer_cost": -770.1336039625744, "enrolment_fee": 0.46084981107248224, "monthly_fee": 0.5273833082002325, "cover_months": 33}, "0.3": {"affected_rate": 0.3206735244602892, "servicer_cost": -626.1306538303138, "enrolment_fee": 0.46084981107248224, "monthly_fee": 0.5273833082002325, "cover_months": 33}, "0.4": {"affected_rate": 0.417152636307048, "servicer_cost": -498.4193435201282, "enrolment_fee": 0.46084981107248224, "monthly_fee": 0.5273833082002325, "cover_months": 33}, "0.5": {"affected_rate": 0.5441427934810287, "servicer_cost": -384.4663936498294, "enrolment_fee": 0.46084981107248224, "monthly_fee": 0.5273833082002325, "cover_months": 33}, "0.6": {"affected_rate": 0.634664077752313, "servicer_cost": -90.48379982039948, "enrolment_fee": 0.46084981107248224, "monthly_fee": 0.5273833082002325, "cover_months": 33}, "0.7": {"affected_rate": 0.7411543127351952, "servicer_cost": 203.6692617398514, "enrolment_fee": 0.46084981107248224, "monthly_fee": 0.5273833082002325, "cover_months": 33}, "0.8": {"affected_rate": 0.9088633003706533, "servicer_cost": 497.83895706615294, "enrolment_fee": 0.46084981107248224, "monthly_fee": 0.5273833082002325, "cover_months": 33}, "0.9": {"affected_rate": 0.9488356782106783, "servicer_cost": 791.992431633436, "enrolment_fee": 0.46084981107248224, "monthly_fee": 0.5273833082002325, "cover_months": 33}, "1.0": {"affected_rate": 0.981732056800206, "servicer_cost": 1086.1625399667691, "enrolment_fee": 0.46084981107248224, "monthly_fee": 0.5273833082002325, "cover_months": 33}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -11765.81889585881, "enrolment_fee": 0.33962528587766855, "monthly_fee": 0.27704742062916676, "cover_months": 32}, "0.1": {"affected_rate": 0.01910836304218657, "servicer_cost": -9581.307502446456, "enrolment_fee": 0.33962528587766855, "monthly_fee": 0.27704742062916676, "cover_months": 32}, "0.2": {"affected_rate": 0.01910836304218657, "servicer_cost": -6627.921422783019, "enrolment_fee": 0.33962528587766855, "monthly_fee": 0.27704742062916676, "cover_months": 32}, "0.3": {"affected_rate": 0.025775029708853238, "servicer_cost": -2658.3405435389996, "enrolment_fee": 0.33962528587766855, "monthly_fee": 0.27704742062916676, "cover_months": 32}, "0.4": {"affected_rate": 0.028900029708853237, "servicer_cost": 2058.1512642299217, "enrolment_fee": 0.33962528587766855, "monthly_fee": 0.27704742062916676, "cover_months": 32}, "0.5": {"affected_rate": 0.060242622301445836, "servicer_cost": 9589.296497384521, "enrolment_fee": 0.33962528587766855, "monthly_fee": 0.27704742062916676, "cover_months": 32}, "0.6": {"affected_rate": 0.08890033033415387, "servicer_cost": 14714.435493054738, "enrolment_fee": 0.33962528587766855, "monthly_fee": 0.27704742062916676, "cover_months": 32}, "0.7": {"affected_rate": 0.14468678380443084, "servicer_cost": 18624.097931752985, "enrolment_fee": 0.33962528587766855, "monthly_fee": 0.27704742062916676, "cover_months": 32}, "0.8": {"affected_rate": 0.31153386744749434, "servicer_cost": 21937.68810838794, "enrolment_fee": 0.33962528587766855, "monthly_fee": 0.27704742062916676, "cover_months": 32}, "0.9": {"affected_rate": 0.5207705066104004, "servicer_cost": 26261.348815182962, "enrolment_fee": 0.33962528587766855, "monthly_fee": 0.27704742062916676, "cover_months": 32}, "1.0": {"affected_rate": 0.8003518662479033, "servicer_cost": 32664.577098855505, "enrolment_fee": 0.33962528587766855, "monthly_fee": 0.27704742062916676, "cover_months": 32}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": 0.0, "enrolment_fee": 0.08722494103192975, "monthly_fee": 0.55475459504953, "cover_months": 33}, "0.1": {"affected_rate": 0.11762718218600572, "servicer_cost": 0.0, "enrolment_fee": 0.08722494103192975, "monthly_fee": 0.55475459504953, "cover_months": 33}, "0.2": {"affected_rate": 0.21613613374642782, "servicer_cost": 0.0, "enrolment_fee": 0.08722494103192975, "monthly_fee": 0.55475459504953, "cover_months": 33}, "0.3": {"affected_rate": 0.3319154075771723, "servicer_cost": 0.0, "enrolment_fee": 0.08722494103192975, "monthly_fee": 0.55475459504953, "cover_months": 33}, "0.4": {"affected_rate": 0.4283945194239312, "servicer_cost": 0.0, "enrolment_fee": 0.08722494103192975, "monthly_fee": 0.55475459504953, "cover_months": 33}, "0.5": {"affected_rate": 0.5603846765979119, "servicer_cost": 0.0, "enrolment_fee": 0.08722494103192975, "monthly_fee": 0.55475459504953, "cover_months": 33}, "0.6": {"affected_rate": 0.6509059608691963, "servicer_cost": 0.0, "enrolment_fee": 0.08722494103192975, "monthly_fee": 0.55475459504953, "cover_months": 33}, "0.7": {"affected_rate": 0.7573961958520783, "servicer_cost": 0.0, "enrolment_fee": 0.08722494103192975, "monthly_fee": 0.55475459504953, "cover_months": 33}, "0.8": {"affected_rate": 0.9251051834875363, "servicer_cost": 0.0, "enrolment_fee": 0.08722494103192975, "monthly_fee": 0.55475459504953, "cover_months": 33}, "0.9": {"affected_rate": 0.9650775613275613, "servicer_cost": 0.0, "enrolment_fee": 0.08722494103192975, "monthly_fee": 0.55475459504953, "cover_months": 33}, "1.0": {"affected_rate": 0.988120945689095, "servicer_cost": 0.0, "enrolment_fee": 0.08722494103192975, "monthly_fee": 0.55475459504953, "cover_months": 33}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -10683.381010657195, "enrolment_fee": 0.1094664008841022, "monthly_fee": 0.10447712458834366, "cover_months": 28}, "0.1": {"affected_rate": 0.0, "servicer_cost": -9595.414263330193, "enrolment_fee": 0.1094664008841022, "monthly_fee": 0.10447712458834366, "cover_months": 28}, "0.2": {"affected_rate": 0.0, "servicer_cost": -7791.913777523776, "enrolment_fee": 0.1094664008841022, "monthly_fee": 0.10447712458834366, "cover_months": 28}, "0.3": {"affected_rate": 0.006666666666666666, "servicer_cost": -4299.0284877322965, "enrolment_fee": 0.1094664008841022, "monthly_fee": 0.10447712458834366, "cover_months": 28}, "0.4": {"affected_rate": 0.006666666666666666, "servicer_cost": -389.62319020838413, "enrolment_fee": 0.1094664008841022, "monthly_fee": 0.10447712458834366, "cover_months": 28}, "0.5": {"affected_rate": 0.02942791005291005, "servicer_cost": 7150.541466246595, "enrolment_fee": 0.1094664008841022, "monthly_fee": 0.10447712458834366, "cover_months": 28}, "0.6": {"affected_rate": 0.16381735775118128, "servicer_cost": 13540.024012596235, "enrolment_fee": 0.1094664008841022, "monthly_fee": 0.10447712458834366, "cover_months": 28}, "0.7": {"affected_rate": 0.3861722264663441, "servicer_cost": 20039.37136256204, "enrolment_fee": 0.1094664008841022, "monthly_fee": 0.10447712458834366, "cover_months": 28}, "0.8": {"affected_rate": 0.643685489347254, "servicer_cost": 39402.51299317093, "enrolment_fee": 0.1094664008841022, "monthly_fee": 0.10447712458834366, "cover_months": 28}, "0.9": {"affected_rate": 0.7826179689047337, "servicer_cost": 54085.86085205455, "enrolment_fee": 0.1094664008841022, "monthly_fee": 0.10447712458834366, "cover_months": 28}, "1.0": {"affected_rate": 0.8233437314319667, "servicer_cost": 68046.4161637323, "enrolment_fee": 0.1094664008841022, "monthly_fee": 0.10447712458834366, "cover_months": 28}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -7775.71368906534, "enrolment_fee": 0.4072533863908862, "monthly_fee": 0.3163366973747135, "cover_months": 28}, "0.1": {"affected_rate": 0.022233363042186573, "servicer_cost": -5543.893713001415, "enrolment_fee": 0.4072533863908862, "monthly_fee": 0.3163366973747135, "cover_months": 28}, "0.2": {"affected_rate": 0.0344555852644088, "servicer_cost": -2821.2930241610716, "enrolment_fee": 0.4072533863908862, "monthly_fee": 0.3163366973747135, "cover_months": 28}, "0.3": {"affected_rate": 0.08267503466032877, "servicer_cost": 560.1691276215939, "enrolment_fee": 0.4072533863908862, "monthly_fee": 0.3163366973747135, "cover_months": 28}, "0.4": {"affected_rate": 0.15321707976119742, "servicer_cost": 4171.643155636094, "enrolment_fee": 0.4072533863908862, "monthly_fee": 0.3163366973747135, "cover_months": 28}, "0.5": {"affected_rate": 0.3121369507398919, "servicer_cost": 8336.014611762484, "enrolment_fee": 0.4072533863908862, "monthly_fee": 0.3163366973747135, "cover_months": 28}, "0.6": {"affected_rate": 0.5214208966414848, "servicer_cost": 11066.519741985412, "enrolment_fee": 0.4072533863908862, "monthly_fee": 0.3163366973747135, "cover_months": 28}, "0.7": {"affected_rate": 0.7173273349743938, "servicer_cost": 12166.296726383694, "enrolment_fee": 0.4072533863908862, "monthly_fee": 0.3163366973747135, "cover_months": 28}, "0.8": {"affected_rate": 0.8850363226098521, "servicer_cost": 13871.08490038419, "enrolment_fee": 0.4072533863908862, "monthly_fee": 0.3163366973747135, "cover_months": 28}, "0.9": {"affected_rate": 0.9285801290213055, "servicer_cost": 16980.982658439356, "enrolment_fee": 0.4072533863908862, "monthly_fee": 0.3163366973747135, "cover_months": 28}, "1.0": {"affected_rate": 0.9629260185353857, "servicer_cost": 20211.6961631449, "enrolment_fee": 0.4072533863908862, "monthly_fee": 0.3163366973747135, "cover_months": 28}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -8959.559189648378, "enrolment_fee": 0.24691089725355064, "monthly_fee": 0.320320337248544, "cover_months": 30}, "0.1": {"affected_rate": 0.007670454545454545, "servicer_cost": -6537.504321575399, "enrolment_fee": 0.24691089725355064, "monthly_fee": 0.320320337248544, "cover_months": 30}, "0.2": {"affected_rate": 0.007670454545454545, "servicer_cost": -3565.8376416675483, "enrolment_fee": 0.24691089725355064, "monthly_fee": 0.320320337248544, "cover_months": 30}, "0.3": {"affected_rate": 0.035876039809863335, "servicer_cost": 123.06204705373212, "enrolment_fee": 0.24691089725355064, "monthly_fee": 0.320320337248544, "cover_months": 30}, "0.4": {"affected_rate": 0.09374763036527742, "servicer_cost": 4200.096906982273, "enrolment_fee": 0.24691089725355064, "monthly_fee": 0.320320337248544, "cover_months": 30}, "0.5": {"affected_rate": 0.20594131086778145, "servicer_cost": 9279.812956274596, "enrolment_fee": 0.24691089725355064, "monthly_fee": 0.320320337248544, "cover_months": 30}, "0.6": {"affected_rate": 0.357682267351385, "servicer_cost": 12880.851190700096, "enrolment_fee": 0.24691089725355064, "monthly_fee": 0.320320337248544, "cover_months": 30}, "0.7": {"affected_rate": 0.5386701574569221, "servicer_cost": 14734.770178268245, "enrolment_fee": 0.24691089725355064, "monthly_fee": 0.320320337248544, "cover_months": 30}, "0.8": {"affected_rate": 0.7224902562034914, "servicer_cost": 17010.064843426175, "enrolment_fee": 0.24691089725355064, "monthly_fee": 0.320320337248544, "cover_months": 30}, "0.9": {"affected_rate": 0.7776042462439522, "servicer_cost": 20741.117080657445, "enrolment_fee": 0.24691089725355064, "monthly_fee": 0.320320337248544, "cover_months": 30}, "1.0": {"affected_rate": 0.9094910233584155, "servicer_cost": 24693.075290374076, "enrolment_fee": 0.24691089725355064, "monthly_fee": 0.320320337248544, "cover_months": 30}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -8949.53413111572, "enrolment_fee": 0.3717101790700196, "monthly_fee": 0.28729460508619015, "cover_months": 29}, "0.1": {"affected_rate": 0.022233363042186573, "servicer_cost": -6728.76614396478, "enrolment_fee": 0.3717101790700196, "monthly_fee": 0.28729460508619015, "cover_months": 29}, "0.2": {"affected_rate": 0.022233363042186573, "servicer_cost": -3748.091655001785, "enrolment_fee": 0.3717101790700196, "monthly_fee": 0.28729460508619015, "cover_months": 29}, "0.3": {"affected_rate": 0.028900029708853237, "servicer_cost": -54.955471792374134, "enrolment_fee": 0.3717101790700196, "monthly_fee": 0.28729460508619015, "cover_months": 29}, "0.4": {"affected_rate": 0.06282982132246838, "servicer_cost": 4052.283729377602, "enrolment_fee": 0.3717101790700196, "monthly_fee": 0.28729460508619015, "cover_months": 29}, "0.5": {"affected_rate": 0.19170762244291656, "servicer_cost": 9608.109172809873, "enrolment_fee": 0.3717101790700196, "monthly_fee": 0.28729460508619015, "cover_months": 29}, "0.6": {"affected_rate": 0.4087934315140197, "servicer_cost": 13415.138015325556, "enrolment_fee": 0.3717101790700196, "monthly_fee": 0.28729460508619015, "cover_months": 29}, "0.7": {"affected_rate": 0.6356230724613077, "servicer_cost": 15734.388816406688, "enrolment_fee": 0.3717101790700196, "monthly_fee": 0.28729460508619015, "cover_months": 29}, "0.8": {"affected_rate": 0.8211395997793056, "servicer_cost": 17342.347291060833, "enrolment_fee": 0.3717101790700196, "monthly_fee": 0.28729460508619015, "cover_months": 29}, "0.9": {"affected_rate": 0.8611119776193306, "servicer_cost": 20963.898425264095, "enrolment_fee": 0.3717101790700196, "monthly_fee": 0.28729460508619015, "cover_months": 29}, "1.0": {"affected_rate": 0.9392403350340335, "servicer_cost": 25053.562310477013, "enrolment_fee": 0.3717101790700196, "monthly_fee": 0.28729460508619015, "cover_months": 29}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -391.754930742121, "enrolment_fee": 0.13541276956825804, "monthly_fee": 0.0, "cover_months": 31}, "0.1": {"affected_rate": 0.003125, "servicer_cost": -149.60618590665217, "enrolment_fee": 0.13541276956825804, "monthly_fee": 0.0, "cover_months": 31}, "0.2": {"affected_rate": 0.003125, "servicer_cost": 985.9245550811718, "enrolment_fee": 0.13541276956825804, "monthly_fee": 0.0, "cover_months": 31}, "0.3": {"affected_rate": 0.009791666666666667, "servicer_cost": 3760.926347857152, "enrolment_fee": 0.13541276956825804, "monthly_fee": 0.0, "cover_months": 31}, "0.4": {"affected_rate": 0.009791666666666667, "servicer_cost": 7435.096016991173, "enrolment_fee": 0.13541276956825804, "monthly_fee": 0.0, "cover_months": 31}, "0.5": {"affected_rate": 0.012916666666666665, "servicer_cost": 12563.868513478188, "enrolment_fee": 0.13541276956825804, "monthly_fee": 0.0, "cover_months": 31}, "0.6": {"affected_rate": 0.012916666666666665, "servicer_cost": 20607.659868870913, "enrolment_fee": 0.13541276956825804, "monthly_fee": 0.0, "cover_months": 31}, "0.7": {"affected_rate": 0.012916666666666665, "servicer_cost": 27455.416989969428, "enrolment_fee": 0.13541276956825804, "monthly_fee": 0.0, "cover_months": 31}, "0.8": {"affected_rate": 0.012916666666666665, "servicer_cost": 47059.778546027745, "enrolment_fee": 0.13541276956825804, "monthly_fee": 0.0, "cover_months": 31}, "0.9": {"affected_rate": 0.012916666666666665, "servicer_cost": 63869.75456182711, "enrolment_fee": 0.13541276956825804, "monthly_fee": 0.0, "cover_months": 31}, "1.0": {"affected_rate": 0.012916666666666665, "servicer_cost": 71988.06506319305, "enrolment_fee": 0.13541276956825804, "monthly_fee": 0.0, "cover_months": 31}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -6732.857552976633, "enrolment_fee": 0.3673034182089925, "monthly_fee": 0.34370570490763097, "cover_months": 29}, "0.1": {"affected_rate": 0.01910836304218657, "servicer_cost": -4470.1331293093135, "enrolment_fee": 0.3673034182089925, "monthly_fee": 0.34370570490763097, "cover_months": 29}, "0.2": {"affected_rate": 0.02466391859774213, "servicer_cost": -2062.042204002916, "enrolment_fee": 0.3673034182089925, "monthly_fee": 0.34370570490763097, "cover_months": 29}, "0.3": {"affected_rate": 0.07742882253911665, "servicer_cost": 997.6100816340034, "enrolment_fee": 0.3673034182089925, "monthly_fee": 0.34370570490763097, "cover_months": 29}, "0.4": {"affected_rate": 0.151674571343689, "servicer_cost": 4077.169606443587, "enrolment_fee": 0.3673034182089925, "monthly_fee": 0.34370570490763097, "cover_months": 29}, "0.5": {"affected_rate": 0.32874381065557534, "servicer_cost": 7384.572056265749, "enrolment_fee": 0.3673034182089925, "monthly_fee": 0.34370570490763097, "cover_months": 29}, "0.6": {"affected_rate": 0.534839625244037, "servicer_cost": 9602.381673759375, "enrolment_fee": 0.3673034182089925, "monthly_fee": 0.34370570490763097, "cover_months": 29}, "0.7": {"affected_rate": 0.7042320968791558, "servicer_cost": 10504.473807343256, "enrolment_fee": 0.3673034182089925, "monthly_fee": 0.34370570490763097, "cover_months": 29}, "0.8": {"affected_rate": 0.8623688920012448, "servicer_cost": 12721.092134842485, "enrolment_fee": 0.3673034182089925, "monthly_fee": 0.34370570490763097, "cover_months": 29}, "0.9": {"affected_rate": 0.9116269841269842, "servicer_cost": 16882.489149989207, "enrolment_fee": 0.3673034182089925, "monthly_fee": 0.34370570490763097, "cover_months": 29}, "1.0": {"affected_rate": 0.9606004086778835, "servicer_cost": 18006.15823035867, "enrolment_fee": 0.3673034182089925, "monthly_fee": 0.34370570490763097, "cover_months": 29}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -12849.162536651022, "enrolment_fee": 0.31157803277468893, "monthly_fee": 0.22195323673138073, "cover_months": 29}, "0.1": {"affected_rate": 0.01910836304218657, "servicer_cost": -11064.556000551482, "enrolment_fee": 0.31157803277468893, "monthly_fee": 0.22195323673138073, "cover_months": 29}, "0.2": {"affected_rate": 0.01910836304218657, "servicer_cost": -8470.962118482967, "enrolment_fee": 0.31157803277468893, "monthly_fee": 0.22195323673138073, "cover_months": 29}, "0.3": {"affected_rate": 0.02577502970885324, "servicer_cost": -4487.044118896281, "enrolment_fee": 0.31157803277468893, "monthly_fee": 0.22195323673138073, "cover_months": 29}, "0.4": {"affected_rate": 0.028900029708853237, "servicer_cost": -14.635844750715615, "enrolment_fee": 0.31157803277468893, "monthly_fee": 0.22195323673138073, "cover_months": 29}, "0.5": {"affected_rate": 0.08398061497326204, "servicer_cost": 8519.193896934812, "enrolment_fee": 0.31157803277468893, "monthly_fee": 0.22195323673138073, "cover_months": 29}, "0.6": {"affected_rate": 0.2596179936621113, "servicer_cost": 14076.959011735002, "enrolment_fee": 0.31157803277468893, "monthly_fee": 0.22195323673138073, "cover_months": 29}, "0.7": {"affected_rate": 0.44437903191579664, "servicer_cost": 19092.875813569386, "enrolment_fee": 0.31157803277468893, "monthly_fee": 0.22195323673138073, "cover_months": 29}, "0.8": {"affected_rate": 0.7048321096115214, "servicer_cost": 26074.272878094627, "enrolment_fee": 0.31157803277468893, "monthly_fee": 0.22195323673138073, "cover_months": 29}, "0.9": {"affected_rate": 0.7719722964943554, "servicer_cost": 31635.553501364066, "enrolment_fee": 0.31157803277468893, "monthly_fee": 0.22195323673138073, "cover_months": 29}, "1.0": {"affected_rate": 0.8112013204332481, "servicer_cost": 40089.63643054707, "enrolment_fee": 0.31157803277468893, "monthly_fee": 0.22195323673138073, "cover_months": 29}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -13041.747116461209, "enrolment_fee": 0.1883040870360887, "monthly_fee": 0.18014293595259373, "cover_months": 28}, "0.1": {"affected_rate": 0.007670454545454545, "servicer_cost": -11557.902599852378, "enrolment_fee": 0.1883040870360887, "monthly_fee": 0.18014293595259373, "cover_months": 28}, "0.2": {"affected_rate": 0.007670454545454545, "servicer_cost": -9174.339112182966, "enrolment_fee": 0.1883040870360887, "monthly_fee": 0.18014293595259373, "cover_months": 28}, "0.3": {"affected_rate": 0.014337121212121213, "servicer_cost": -5276.987352508094, "enrolment_fee": 0.1883040870360887, "monthly_fee": 0.18014293595259373, "cover_months": 28}, "0.4": {"affected_rate": 0.014337121212121213, "servicer_cost": -1061.791710035362, "enrolment_fee": 0.1883040870360887, "monthly_fee": 0.18014293595259373, "cover_months": 28}, "0.5": {"affected_rate": 0.06818632756132756, "servicer_cost": 7167.716408089084, "enrolment_fee": 0.1883040870360887, "monthly_fee": 0.18014293595259373, "cover_months": 28}, "0.6": {"affected_rate": 0.29922175183204597, "servicer_cost": 13064.52926793, "enrolment_fee": 0.1883040870360887, "monthly_fee": 0.18014293595259373, "cover_months": 28}, "0.7": {"affected_rate": 0.49279684095860565, "servicer_cost": 19384.291321034216, "enrolment_fee": 0.1883040870360887, "monthly_fee": 0.18014293595259373, "cover_months": 28}, "0.8": {"affected_rate": 0.7604546869252752, "servicer_cost": 30201.05884615134, "enrolment_fee": 0.1883040870360887, "monthly_fee": 0.18014293595259373, "cover_months": 28}, "0.9": {"affected_rate": 0.8093363784907902, "servicer_cost": 38120.82940546233, "enrolment_fee": 0.1883040870360887, "monthly_fee": 0.18014293595259373, "cover_months": 28}, "1.0": {"affected_rate": 0.8507604759075347, "servicer_cost": 48708.761418154856, "enrolment_fee": 0.1883040870360887, "monthly_fee": 0.18014293595259373, "cover_months": 28}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -10681.201590947903, "enrolment_fee": 0.4679026421375467, "monthly_fee": 0.09410740372744891, "cover_months": 32}, "0.1": {"affected_rate": 0.022233363042186573, "servicer_cost": -9672.463259013113, "enrolment_fee": 0.4679026421375467, "monthly_fee": 0.09410740372744891, "cover_months": 32}, "0.2": {"affected_rate": 0.0344555852644088, "servicer_cost": -7904.121801261307, "enrolment_fee": 0.4679026421375467, "monthly_fee": 0.09410740372744891, "cover_months": 32}, "0.3": {"affected_rate": 0.04469368050250403, "servicer_cost": -4592.7320177922975, "enrolment_fee": 0.4679026421375467, "monthly_fee": 0.09410740372744891, "cover_months": 32}, "0.4": {"affected_rate": 0.047818680502504034, "servicer_cost": -637.8325849431636, "enrolment_fee": 0.4679026421375467, "monthly_fee": 0.09410740372744891, "cover_months": 32}, "0.5": {"affected_rate": 0.05406868050250403, "servicer_cost": 6792.534167656168, "enrolment_fee": 0.4679026421375467, "monthly_fee": 0.09410740372744891, "cover_months": 32}, "0.6": {"affected_rate": 0.05906868050250404, "servicer_cost": 13343.236292853911, "enrolment_fee": 0.4679026421375467, "monthly_fee": 0.09410740372744891, "cover_months": 32}, "0.7": {"affected_rate": 0.0649510334436805, "servicer_cost": 19836.591352731324, "enrolment_fee": 0.4679026421375467, "monthly_fee": 0.09410740372744891, "cover_months": 32}, "0.8": {"affected_rate": 0.0649510334436805, "servicer_cost": 39687.640897928875, "enrolment_fee": 0.4679026421375467, "monthly_fee": 0.09410740372744891, "cover_months": 32}, "0.9": {"affected_rate": 0.0649510334436805, "servicer_cost": 55483.45940040213, "enrolment_fee": 0.4679026421375467, "monthly_fee": 0.09410740372744891, "cover_months": 32}, "1.0": {"affected_rate": 0.0649510334436805, "servicer_cost": 69371.23130493247, "enrolment_fee": 0.4679026421375467, "monthly_fee": 0.09410740372744891, "cover_months": 32}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -4538.074692560894, "enrolment_fee": 0.2200494152646158, "monthly_fee": 0.3621593962335365, "cover_months": 28}, "0.1": {"affected_rate": 0.009040317559153176, "servicer_cost": -2677.9947363900214, "enrolment_fee": 0.2200494152646158, "monthly_fee": 0.3621593962335365, "cover_months": 28}, "0.2": {"affected_rate": 0.03030213144041243, "servicer_cost": -985.6237909999838, "enrolment_fee": 0.2200494152646158, "monthly_fee": 0.3621593962335365, "cover_months": 28}, "0.3": {"affected_rate": 0.11555779534727964, "servicer_cost": 1130.0367691470885, "enrolment_fee": 0.2200494152646158, "monthly_fee": 0.3621593962335365, "cover_months": 28}, "0.4": {"affected_rate": 0.19429542271454037, "servicer_cost": 3033.1487058899306, "enrolment_fee": 0.2200494152646158, "monthly_fee": 0.3621593962335365, "cover_months": 28}, "0.5": {"affected_rate": 0.3524895842175254, "servicer_cost": 4961.855951919338, "enrolment_fee": 0.2200494152646158, "monthly_fee": 0.3621593962335365, "cover_months": 28}, "0.6": {"affected_rate": 0.6108370999915118, "servicer_cost": 6211.117413483689, "enrolment_fee": 0.2200494152646158, "monthly_fee": 0.3621593962335365, "cover_months": 28}, "0.7": {"affected_rate": 0.7275654302124891, "servicer_cost": 6784.823641277375, "enrolment_fee": 0.2200494152646158, "monthly_fee": 0.3621593962335365, "cover_months": 28}, "0.8": {"affected_rate": 0.8952744178479473, "servicer_cost": 8405.905389651078, "enrolment_fee": 0.2200494152646158, "monthly_fee": 0.3621593962335365, "cover_months": 28}, "0.9": {"affected_rate": 0.9388182242594008, "servicer_cost": 10291.925716393407, "enrolment_fee": 0.2200494152646158, "monthly_fee": 0.3621593962335365, "cover_months": 28}, "1.0": {"affected_rate": 0.972741865449511, "servicer_cost": 12194.471436977645, "enrolment_fee": 0.2200494152646158, "monthly_fee": 0.3621593962335365, "cover_months": 28}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -14133.265969171227, "enrolment_fee": 0.24914215911018264, "monthly_fee": 0.22920761357577657, "cover_months": 31}, "0.1": {"affected_rate": 0.007670454545454545, "servicer_cost": -12257.039334954134, "enrolment_fee": 0.24914215911018264, "monthly_fee": 0.22920761357577657, "cover_months": 31}, "0.2": {"affected_rate": 0.007670454545454545, "servicer_cost": -9614.954904591657, "enrolment_fee": 0.24914215911018264, "monthly_fee": 0.22920761357577657, "cover_months": 31}, "0.3": {"affected_rate": 0.014337121212121213, "servicer_cost": -5647.157446132223, "enrolment_fee": 0.24914215911018264, "monthly_fee": 0.22920761357577657, "cover_months": 31}, "0.4": {"affected_rate": 0.017462121212121214, "servicer_cost": -1059.2070766156462, "enrolment_fee": 0.24914215911018264, "monthly_fee": 0.22920761357577657, "cover_months": 31}, "0.5": {"affected_rate": 0.023712121212121212, "servicer_cost": 7519.910151771798, "enrolment_fee": 0.24914215911018264, "monthly_fee": 0.22920761357577657, "cover_months": 31}, "0.6": {"affected_rate": 0.03696127946127946, "servicer_cost": 13274.68880455178, "enrolment_fee": 0.24914215911018264, "monthly_fee": 0.22920761357577657, "cover_months": 31}, "0.7": {"affected_rate": 0.06099694250698555, "servicer_cost": 18661.962801449496, "enrolment_fee": 0.24914215911018264, "monthly_fee": 0.22920761357577657, "cover_months": 31}, "0.8": {"affected_rate": 0.1915324228095242, "servicer_cost": 27150.427579712752, "enrolment_fee": 0.24914215911018264, "monthly_fee": 0.22920761357577657, "cover_months": 31}, "0.9": {"affected_rate": 0.3520023870575417, "servicer_cost": 34280.93009885655, "enrolment_fee": 0.24914215911018264, "monthly_fee": 0.22920761357577657, "cover_months": 31}, "1.0": {"affected_rate": 0.6172710074418111, "servicer_cost": 44003.532418617004, "enrolment_fee": 0.24914215911018264, "monthly_fee": 0.22920761357577657, "cover_months": 31}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -966.5673284592776, "enrolment_fee": 0.5297178080915288, "monthly_fee": 0.47618333330325546, "cover_months": 28}, "0.1": {"affected_rate": 0.11089918795801149, "servicer_cost": -807.8661475134821, "enrolment_fee": 0.5297178080915288, "monthly_fee": 0.47618333330325546, "cover_months": 28}, "0.2": {"affected_rate": 0.20489425062954475, "servicer_cost": -684.2482808468155, "enrolment_fee": 0.5297178080915288, "monthly_fee": 0.47618333330325546, "cover_months": 28}, "0.3": {"affected_rate": 0.3206735244602892, "servicer_cost": -535.3210463789347, "enrolment_fee": 0.5297178080915288, "monthly_fee": 0.47618333330325546, "cover_months": 28}, "0.4": {"affected_rate": 0.41715263630704813, "servicer_cost": -399.7744912334175, "enrolment_fee": 0.5297178080915288, "monthly_fee": 0.47618333330325546, "cover_months": 28}, "0.5": {"affected_rate": 0.5522596765979119, "servicer_cost": -291.38015506812974, "enrolment_fee": 0.5297178080915288, "monthly_fee": 0.47618333330325546, "cover_months": 28}, "0.6": {"affected_rate": 0.6427809608691962, "servicer_cost": -103.39778176738858, "enrolment_fee": 0.5297178080915288, "monthly_fee": 0.47618333330325546, "cover_months": 28}, "0.7": {"affected_rate": 0.7492711958520781, "servicer_cost": 189.43052280694914, "enrolment_fee": 0.5297178080915288, "monthly_fee": 0.47618333330325546, "cover_months": 28}, "0.8": {"affected_rate": 0.9169801834875365, "servicer_cost": 482.3099677005339, "enrolment_fee": 0.5297178080915288, "monthly_fee": 0.47618333330325546, "cover_months": 28}, "0.9": {"affected_rate": 0.9569525613275613, "servicer_cost": 775.2064593672005, "enrolment_fee": 0.5297178080915288, "monthly_fee": 0.47618333330325546, "cover_months": 28}, "1.0": {"affected_rate": 0.9823272948954441, "servicer_cost": 1068.085904260785, "enrolment_fee": 0.5297178080915288, "monthly_fee": 0.47618333330325546, "cover_months": 28}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -1463.890285899998, "enrolment_fee": 0.5120923356188225, "monthly_fee": 0.0, "cover_months": 30}, "0.1": {"affected_rate": 0.03545937314319667, "servicer_cost": -1175.1077659943794, "enrolment_fee": 0.5120923356188225, "monthly_fee": 0.0, "cover_months": 30}, "0.2": {"affected_rate": 0.0476815953654189, "servicer_cost": -8.582815161596859, "enrolment_fee": 0.5120923356188225, "monthly_fee": 0.0, "cover_months": 30}, "0.3": {"affected_rate": 0.062465145148968684, "servicer_cost": 2633.9727108740144, "enrolment_fee": 0.5120923356188225, "monthly_fee": 0.0, "cover_months": 30}, "0.4": {"affected_rate": 0.07013559969442322, "servicer_cost": 6254.258816576973, "enrolment_fee": 0.5120923356188225, "monthly_fee": 0.0, "cover_months": 30}, "0.5": {"affected_rate": 0.07581741787624141, "servicer_cost": 10980.206209769794, "enrolment_fee": 0.5120923356188225, "monthly_fee": 0.0, "cover_months": 30}, "0.6": {"affected_rate": 0.06875933706816059, "servicer_cost": 18998.140564289806, "enrolment_fee": 0.5120923356188225, "monthly_fee": 0.0, "cover_months": 30}, "0.7": {"affected_rate": 0.10835591559856265, "servicer_cost": 25903.3118944573, "enrolment_fee": 0.5120923356188225, "monthly_fee": 0.0, "cover_months": 30}, "0.8": {"affected_rate": 0.1330198341963048, "servicer_cost": 45539.73816964273, "enrolment_fee": 0.5120923356188225, "monthly_fee": 0.0, "cover_months": 30}, "0.9": {"affected_rate": 0.1661460543813485, "servicer_cost": 62313.658186611385, "enrolment_fee": 0.5120923356188225, "monthly_fee": 0.0, "cover_months": 30}, "1.0": {"affected_rate": 0.2335519586622528, "servicer_cost": 70331.07583948442, "enrolment_fee": 0.5120923356188225, "monthly_fee": 0.0, "cover_months": 30}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -337.29743029991295, "enrolment_fee": 0.11652274871455101, "monthly_fee": 0.0, "cover_months": 32}, "0.1": {"affected_rate": 0.0, "servicer_cost": -88.55298234997964, "enrolment_fee": 0.11652274871455101, "monthly_fee": 0.0, "cover_months": 32}, "0.2": {"affected_rate": 0.0, "servicer_cost": 1051.9245359736924, "enrolment_fee": 0.11652274871455101, "monthly_fee": 0.0, "cover_months": 32}, "0.3": {"affected_rate": 0.006666666666666666, "servicer_cost": 3786.4358380301046, "enrolment_fee": 0.11652274871455101, "monthly_fee": 0.0, "cover_months": 32}, "0.4": {"affected_rate": 0.006666666666666666, "servicer_cost": 7502.645829119041, "enrolment_fee": 0.11652274871455101, "monthly_fee": 0.0, "cover_months": 32}, "0.5": {"affected_rate": 0.009791666666666667, "servicer_cost": 12639.754076944573, "enrolment_fee": 0.11652274871455101, "monthly_fee": 0.0, "cover_months": 32}, "0.6": {"affected_rate": 0.009791666666666667, "servicer_cost": 20665.994858421866, "enrolment_fee": 0.11652274871455101, "monthly_fee": 0.0, "cover_months": 32}, "0.7": {"affected_rate": 0.009791666666666667, "servicer_cost": 27538.023146379768, "enrolment_fee": 0.11652274871455101, "monthly_fee": 0.0, "cover_months": 32}, "0.8": {"affected_rate": 0.009791666666666667, "servicer_cost": 47132.18987235527, "enrolment_fee": 0.11652274871455101, "monthly_fee": 0.0, "cover_months": 32}, "0.9": {"affected_rate": 0.009791666666666667, "servicer_cost": 63945.83059506859, "enrolment_fee": 0.11652274871455101, "monthly_fee": 0.0, "cover_months": 32}, "1.0": {"affected_rate": 0.009791666666666667, "servicer_cost": 72059.2519082196, "enrolment_fee": 0.11652274871455101, "monthly_fee": 0.0, "cover_months": 32}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -1102.6264272908115, "enrolment_fee": 0.1093588638353107, "monthly_fee": 0.48043354420616924, "cover_months": 29}, "0.1": {"affected_rate": 0.10777418795801148, "servicer_cost": -906.0687265403214, "enrolment_fee": 0.1093588638353107, "monthly_fee": 0.48043354420616924, "cover_months": 29}, "0.2": {"affected_rate": 0.20176925062954476, "servicer_cost": -750.5899848736547, "enrolment_fee": 0.1093588638353107, "monthly_fee": 0.48043354420616924, "cover_months": 29}, "0.3": {"affected_rate": 0.31754852446028914, "servicer_cost": -565.2875072361252, "enrolment_fee": 0.1093588638353107, "monthly_fee": 0.48043354420616924, "cover_months": 29}, "0.4": {"affected_rate": 0.41402763630704803, "servicer_cost": -394.9936368071354, "enrolment_fee": 0.1093588638353107, "monthly_fee": 0.48043354420616924, "cover_months": 29}, "0.5": {"affected_rate": 0.552259676597912, "servicer_cost": -256.80218290789765, "enrolment_fee": 0.1093588638353107, "monthly_fee": 0.48043354420616924, "cover_months": 29}, "0.6": {"affected_rate": 0.6427809608691962, "servicer_cost": -30.541272813401612, "enrolment_fee": 0.1093588638353107, "monthly_fee": 0.48043354420616924, "cover_months": 29}, "0.7": {"affected_rate": 0.7492711958520781, "servicer_cost": 311.72714432966285, "enrolment_fee": 0.1093588638353107, "monthly_fee": 0.48043354420616924, "cover_months": 29}, "0.8": {"affected_rate": 0.9169801834875363, "servicer_cost": 654.4889018319611, "enrolment_fee": 0.1093588638353107, "monthly_fee": 0.48043354420616924, "cover_months": 29}, "0.9": {"affected_rate": 0.9569525613275613, "servicer_cost": 997.6051859177891, "enrolment_fee": 0.1093588638353107, "monthly_fee": 0.48043354420616924, "cover_months": 29}, "1.0": {"affected_rate": 0.9823272948954441, "servicer_cost": 1340.7925891447064, "enrolment_fee": 0.1093588638353107, "monthly_fee": 0.48043354420616924, "cover_months": 29}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -2109.134493549028, "enrolment_fee": 0.5933701970511941, "monthly_fee": 0.4585355179747419, "cover_months": 32}, "0.1": {"affected_rate": 0.08089918795801147, "servicer_cost": -1481.231388205058, "enrolment_fee": 0.5933701970511941, "monthly_fee": 0.4585355179747419, "cover_months": 32}, "0.2": {"affected_rate": 0.1630736638089579, "servicer_cost": -960.6467209710733, "enrolment_fee": 0.5933701970511941, "monthly_fee": 0.4585355179747419, "cover_months": 32}, "0.3": {"affected_rate": 0.27885293763970237, "servicer_cost": -410.61118993792496, "enrolment_fee": 0.5933701970511941, "monthly_fee": 0.4585355179747419, "cover_months": 32}, "0.4": {"affected_rate": 0.37533204948646126, "servicer_cost": 115.95225136342597, "enrolment_fee": 0.5933701970511941, "monthly_fee": 0.4585355179747419, "cover_months": 32}, "0.5": {"affected_rate": 0.5023222066604418, "servicer_cost": 662.7777422155426, "enrolment_fee": 0.5933701970511941, "monthly_fee": 0.4585355179747419, "cover_months": 32}, "0.6": {"affected_rate": 0.5928434909317262, "servicer_cost": 1088.1757028362892, "enrolment_fee": 0.5933701970511941, "monthly_fee": 0.4585355179747419, "cover_months": 32}, "0.7": {"affected_rate": 0.6993337259146083, "servicer_cost": 1807.5529676170652, "enrolment_fee": 0.5933701970511941, "monthly_fee": 0.4585355179747419, "cover_months": 32}, "0.8": {"affected_rate": 0.8670427135500665, "servicer_cost": 2589.859623994143, "enrolment_fee": 0.5933701970511941, "monthly_fee": 0.4585355179747419, "cover_months": 32}, "0.9": {"affected_rate": 0.9070150913900914, "servicer_cost": 3380.984501878143, "enrolment_fee": 0.5933701970511941, "monthly_fee": 0.4585355179747419, "cover_months": 32}, "1.0": {"affected_rate": 0.9628322746651298, "servicer_cost": 4163.633415962213, "enrolment_fee": 0.5933701970511941, "monthly_fee": 0.4585355179747419, "cover_months": 32}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -5943.520638576269, "enrolment_fee": 0.32902585797832484, "monthly_fee": 0.37583443650122395, "cover_months": 31}, "0.1": {"affected_rate": 0.01910836304218657, "servicer_cost": -3717.7066830576778, "enrolment_fee": 0.32902585797832484, "monthly_fee": 0.37583443650122395, "cover_months": 31}, "0.2": {"affected_rate": 0.02466391859774213, "servicer_cost": -1520.9018747248083, "enrolment_fee": 0.32902585797832484, "monthly_fee": 0.37583443650122395, "cover_months": 31}, "0.3": {"affected_rate": 0.09060256501936599, "servicer_cost": 1039.8390057791676, "enrolment_fee": 0.32902585797832484, "monthly_fee": 0.37583443650122395, "cover_months": 31}, "0.4": {"affected_rate": 0.1678247814277226, "servicer_cost": 3609.20743094531, "enrolment_fee": 0.32902585797832484, "monthly_fee": 0.37583443650122395, "cover_months": 31}, "0.5": {"affected_rate": 0.2850232719350366, "servicer_cost": 6242.546495242306, "enrolment_fee": 0.32902585797832484, "monthly_fee": 0.37583443650122395, "cover_months": 31}, "0.6": {"affected_rate": 0.37554455620632093, "servicer_cost": 8209.5732200652, "enrolment_fee": 0.32902585797832484, "monthly_fee": 0.37583443650122395, "cover_months": 31}, "0.7": {"affected_rate": 0.48203479118920295, "servicer_cost": 9230.038382127304, "enrolment_fee": 0.32902585797832484, "monthly_fee": 0.37583443650122395, "cover_months": 31}, "0.8": {"affected_rate": 0.6497437788246613, "servicer_cost": 11445.70721369192, "enrolment_fee": 0.32902585797832484, "monthly_fee": 0.37583443650122395, "cover_months": 31}, "0.9": {"affected_rate": 0.7127201021453173, "servicer_cost": 13934.585421801308, "enrolment_fee": 0.32902585797832484, "monthly_fee": 0.37583443650122395, "cover_months": 31}, "1.0": {"affected_rate": 0.9114462639703993, "servicer_cost": 16442.740064490896, "enrolment_fee": 0.32902585797832484, "monthly_fee": 0.37583443650122395, "cover_months": 31}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -14856.983406482546, "enrolment_fee": 0.6303970965931487, "monthly_fee": 0.17220147726143348, "cover_months": 29}, "0.1": {"affected_rate": 0.03545937314319667, "servicer_cost": -13471.010243262524, "enrolment_fee": 0.6303970965931487, "monthly_fee": 0.17220147726143348, "cover_months": 29}, "0.2": {"affected_rate": 0.0476815953654189, "servicer_cost": -11139.567768820238, "enrolment_fee": 0.6303970965931487, "monthly_fee": 0.17220147726143348, "cover_months": 29}, "0.3": {"affected_rate": 0.06834749809014515, "servicer_cost": -7390.208763943886, "enrolment_fee": 0.6303970965931487, "monthly_fee": 0.17220147726143348, "cover_months": 29}, "0.4": {"affected_rate": 0.08527721189485896, "servicer_cost": -3360.276400948608, "enrolment_fee": 0.6303970965931487, "monthly_fee": 0.17220147726143348, "cover_months": 29}, "0.5": {"affected_rate": 0.12174215898480605, "servicer_cost": 4714.581203102438, "enrolment_fee": 0.6303970965931487, "monthly_fee": 0.17220147726143348, "cover_months": 29}, "0.6": {"affected_rate": 0.25227039300568715, "servicer_cost": 10615.183362067806, "enrolment_fee": 0.6303970965931487, "monthly_fee": 0.17220147726143348, "cover_months": 29}, "0.7": {"affected_rate": 0.43979180813739643, "servicer_cost": 17080.25128601268, "enrolment_fee": 0.6303970965931487, "monthly_fee": 0.17220147726143348, "cover_months": 29}, "0.8": {"affected_rate": 0.6694761692555808, "servicer_cost": 31327.953883121838, "enrolment_fee": 0.6303970965931487, "monthly_fee": 0.17220147726143348, "cover_months": 29}, "0.9": {"affected_rate": 0.7378422884305238, "servicer_cost": 41373.39258302484, "enrolment_fee": 0.6303970965931487, "monthly_fee": 0.17220147726143348, "cover_months": 29}, "1.0": {"affected_rate": 0.7650942725575078, "servicer_cost": 54045.31987074666, "enrolment_fee": 0.6303970965931487, "monthly_fee": 0.17220147726143348, "cover_months": 29}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -14305.281029652984, "enrolment_fee": 0.6038106019884687, "monthly_fee": 0.23560485938012476, "cover_months": 31}, "0.1": {"affected_rate": 0.03545937314319667, "servicer_cost": -12414.323679478324, "enrolment_fee": 0.6038106019884687, "monthly_fee": 0.23560485938012476, "cover_months": 31}, "0.2": {"affected_rate": 0.0476815953654189, "servicer_cost": -9788.438863800848, "enrolment_fee": 0.6038106019884687, "monthly_fee": 0.23560485938012476, "cover_months": 31}, "0.3": {"affected_rate": 0.06246514514896867, "servicer_cost": -5943.639184951832, "enrolment_fee": 0.6038106019884687, "monthly_fee": 0.23560485938012476, "cover_months": 31}, "0.4": {"affected_rate": 0.07939485895368248, "servicer_cost": -1449.4584779954712, "enrolment_fee": 0.6038106019884687, "monthly_fee": 0.23560485938012476, "cover_months": 31}, "0.5": {"affected_rate": 0.09120041450923803, "servicer_cost": 7138.317253511518, "enrolment_fee": 0.6038106019884687, "monthly_fee": 0.23560485938012476, "cover_months": 31}, "0.6": {"affected_rate": 0.10802100132982487, "servicer_cost": 12577.016439631068, "enrolment_fee": 0.6038106019884687, "monthly_fee": 0.23560485938012476, "cover_months": 31}, "0.7": {"affected_rate": 0.14597876438084473, "servicer_cost": 17731.716493720214, "enrolment_fee": 0.6038106019884687, "monthly_fee": 0.23560485938012476, "cover_months": 31}, "0.8": {"affected_rate": 0.2644943353049522, "servicer_cost": 25473.085965359045, "enrolment_fee": 0.6038106019884687, "monthly_fee": 0.23560485938012476, "cover_months": 31}, "0.9": {"affected_rate": 0.38048537548306355, "servicer_cost": 32058.68745735673, "enrolment_fee": 0.6038106019884687, "monthly_fee": 0.23560485938012476, "cover_months": 31}, "1.0": {"affected_rate": 0.6445184510924513, "servicer_cost": 41283.93624101865, "enrolment_fee": 0.6038106019884687, "monthly_fee": 0.23560485938012476, "cover_months": 31}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -2604.8549622580504, "enrolment_fee": 0.48688977476790846, "monthly_fee": 0.012061273465564917, "cover_months": 29}, "0.1": {"affected_rate": 0.025358363042186572, "servicer_cost": -2220.618578718212, "enrolment_fee": 0.48688977476790846, "monthly_fee": 0.012061273465564917, "cover_months": 29}, "0.2": {"affected_rate": 0.03758058526440879, "servicer_cost": -1032.1122818533681, "enrolment_fee": 0.48688977476790846, "monthly_fee": 0.012061273465564917, "cover_months": 29}, "0.3": {"affected_rate": 0.052364135047958574, "servicer_cost": 1778.399243947523, "enrolment_fee": 0.48688977476790846, "monthly_fee": 0.012061273465564917, "cover_months": 29}, "0.4": {"affected_rate": 0.05548913504795857, "servicer_cost": 5440.454978327625, "enrolment_fee": 0.48688977476790846, "monthly_fee": 0.012061273465564917, "cover_months": 29}, "0.5": {"affected_rate": 0.06298913504795858, "servicer_cost": 11725.319003096776, "enrolment_fee": 0.48688977476790846, "monthly_fee": 0.012061273465564917, "cover_months": 29}, "0.6": {"affected_rate": 0.10610421441303794, "servicer_cost": 18489.226101167744, "enrolment_fee": 0.48688977476790846, "monthly_fee": 0.012061273465564917, "cover_months": 29}, "0.7": {"affected_rate": 0.2125163045015986, "servicer_cost": 25175.744079654767, "enrolment_fee": 0.48688977476790846, "monthly_fee": 0.012061273465564917, "cover_months": 29}, "0.8": {"affected_rate": 0.3616995232436409, "servicer_cost": 44776.02239346686, "enrolment_fee": 0.48688977476790846, "monthly_fee": 0.012061273465564917, "cover_months": 29}, "0.9": {"affected_rate": 0.492166730328495, "servicer_cost": 61284.831173929604, "enrolment_fee": 0.48688977476790846, "monthly_fee": 0.012061273465564917, "cover_months": 29}, "1.0": {"affected_rate": 0.6226435220552868, "servicer_cost": 69776.00232104096, "enrolment_fee": 0.48688977476790846, "monthly_fee": 0.012061273465564917, "cover_months": 29}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -4845.821762160723, "enrolment_fee": 0.3254554456755163, "monthly_fee": 0.3994122039253443, "cover_months": 32}, "0.1": {"affected_rate": 0.0204782260558852, "servicer_cost": -2934.535654096387, "enrolment_fee": 0.3254554456755163, "monthly_fee": 0.3994122039253443, "cover_months": 32}, "0.2": {"affected_rate": 0.04174003993714446, "servicer_cost": -1207.2309612463523, "enrolment_fee": 0.3254554456755163, "monthly_fee": 0.3994122039253443, "cover_months": 32}, "0.3": {"affected_rate": 0.12699570384401165, "servicer_cost": 871.7068867747299, "enrolment_fee": 0.3254554456755163, "monthly_fee": 0.3994122039253443, "cover_months": 32}, "0.4": {"affected_rate": 0.2057333312112724, "servicer_cost": 2924.372640618283, "enrolment_fee": 0.3254554456755163, "monthly_fee": 0.3994122039253443, "cover_months": 32}, "0.5": {"affected_rate": 0.3295984883852531, "servicer_cost": 4876.962280378099, "enrolment_fee": 0.3254554456755163, "monthly_fee": 0.3994122039253443, "cover_months": 32}, "0.6": {"affected_rate": 0.4201197726565374, "servicer_cost": 6235.412395208173, "enrolment_fee": 0.3254554456755163, "monthly_fee": 0.3994122039253443, "cover_months": 32}, "0.7": {"affected_rate": 0.5266100076394193, "servicer_cost": 7251.705111195037, "enrolment_fee": 0.3254554456755163, "monthly_fee": 0.3994122039253443, "cover_months": 32}, "0.8": {"affected_rate": 0.6943189952748776, "servicer_cost": 9183.964164021154, "enrolment_fee": 0.3254554456755163, "monthly_fee": 0.3994122039253443, "cover_months": 32}, "0.9": {"affected_rate": 0.7450121207635554, "servicer_cost": 11209.143683419687, "enrolment_fee": 0.3254554456755163, "monthly_fee": 0.3994122039253443, "cover_months": 32}, "1.0": {"affected_rate": 0.9252296331022019, "servicer_cost": 13237.99832576494, "enrolment_fee": 0.3254554456755163, "monthly_fee": 0.3994122039253443, "cover_months": 32}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -1668.2461270325766, "enrolment_fee": 0.5849965796281216, "monthly_fee": 0.0, "cover_months": 33}, "0.1": {"affected_rate": 0.03545937314319667, "servicer_cost": -1359.9314227155987, "enrolment_fee": 0.5849965796281216, "monthly_fee": 0.0, "cover_months": 33}, "0.2": {"affected_rate": 0.0476815953654189, "servicer_cost": -199.06975929873124, "enrolment_fee": 0.5849965796281216, "monthly_fee": 0.0, "cover_months": 33}, "0.3": {"affected_rate": 0.062465145148968684, "servicer_cost": 2477.0245222507633, "enrolment_fee": 0.5849965796281216, "monthly_fee": 0.0, "cover_months": 33}, "0.4": {"affected_rate": 0.07939485895368248, "servicer_cost": 6054.7605398369, "enrolment_fee": 0.5849965796281216, "monthly_fee": 0.0, "cover_months": 33}, "0.5": {"affected_rate": 0.09120041450923803, "servicer_cost": 11173.934329809837, "enrolment_fee": 0.5849965796281216, "monthly_fee": 0.0, "cover_months": 33}, "0.6": {"affected_rate": 0.09620041450923802, "servicer_cost": 18971.52465793022, "enrolment_fee": 0.5849965796281216, "monthly_fee": 0.0, "cover_months": 33}, "0.7": {"affected_rate": 0.10208276745041452, "servicer_cost": 25670.92691000887, "enrolment_fee": 0.5849965796281216, "monthly_fee": 0.0, "cover_months": 33}, "0.8": {"affected_rate": 0.10208276745041452, "servicer_cost": 45415.50072090018, "enrolment_fee": 0.5849965796281216, "monthly_fee": 0.0, "cover_months": 33}, "0.9": {"affected_rate": 0.10208276745041452, "servicer_cost": 62072.21036029192, "enrolment_fee": 0.5849965796281216, "monthly_fee": 0.0, "cover_months": 33}, "1.0": {"affected_rate": 0.10208276745041452, "servicer_cost": 70287.51895866825, "enrolment_fee": 0.5849965796281216, "monthly_fee": 0.0, "cover_months": 33}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -9253.127720450433, "enrolment_fee": 0.08801867847659053, "monthly_fee": 0.32494277172857045, "cover_months": 32}, "0.1": {"affected_rate": 0.0, "servicer_cost": -6776.377422390248, "enrolment_fee": 0.08801867847659053, "monthly_fee": 0.32494277172857045, "cover_months": 32}, "0.2": {"affected_rate": 0.0, "servicer_cost": -3806.5158073047796, "enrolment_fee": 0.08801867847659053, "monthly_fee": 0.32494277172857045, "cover_months": 32}, "0.3": {"affected_rate": 0.011212121212121211, "servicer_cost": 6.581555007002538, "enrolment_fee": 0.08801867847659053, "monthly_fee": 0.32494277172857045, "cover_months": 32}, "0.4": {"affected_rate": 0.05014191282573636, "servicer_cost": 4211.7870492129105, "enrolment_fee": 0.08801867847659053, "monthly_fee": 0.32494277172857045, "cover_months": 32}, "0.5": {"affected_rate": 0.11856783875166228, "servicer_cost": 9583.68689651267, "enrolment_fee": 0.08801867847659053, "monthly_fee": 0.32494277172857045, "cover_months": 32}, "0.6": {"affected_rate": 0.1759905780494016, "servicer_cost": 13207.895886228589, "enrolment_fee": 0.08801867847659053, "monthly_fee": 0.32494277172857045, "cover_months": 32}, "0.7": {"affected_rate": 0.2824808130322836, "servicer_cost": 15218.978109012227, "enrolment_fee": 0.08801867847659053, "monthly_fee": 0.32494277172857045, "cover_months": 32}, "0.8": {"affected_rate": 0.45533885215825665, "servicer_cost": 17606.99068356998, "enrolment_fee": 0.08801867847659053, "monthly_fee": 0.32494277172857045, "cover_months": 32}, "0.9": {"affected_rate": 0.5855898422058503, "servicer_cost": 21563.188901115765, "enrolment_fee": 0.08801867847659053, "monthly_fee": 0.32494277172857045, "cover_months": 32}, "1.0": {"affected_rate": 0.8663907140384752, "servicer_cost": 25738.619292543106, "enrolment_fee": 0.08801867847659053, "monthly_fee": 0.32494277172857045, "cover_months": 32}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -10449.826135813972, "enrolment_fee": 0.1917425602218357, "monthly_fee": 0.09906228230995542, "cover_months": 31}, "0.1": {"affected_rate": 0.007670454545454545, "servicer_cost": -9395.805542304695, "enrolment_fee": 0.1917425602218357, "monthly_fee": 0.09906228230995542, "cover_months": 31}, "0.2": {"affected_rate": 0.007670454545454545, "servicer_cost": -7625.558825661795, "enrolment_fee": 0.1917425602218357, "monthly_fee": 0.09906228230995542, "cover_months": 31}, "0.3": {"affected_rate": 0.014337121212121213, "servicer_cost": -4184.269476153767, "enrolment_fee": 0.1917425602218357, "monthly_fee": 0.09906228230995542, "cover_months": 31}, "0.4": {"affected_rate": 0.014337121212121213, "servicer_cost": -233.6040223169585, "enrolment_fee": 0.1917425602218357, "monthly_fee": 0.09906228230995542, "cover_months": 31}, "0.5": {"affected_rate": 0.017462121212121214, "servicer_cost": 7282.896632499253, "enrolment_fee": 0.1917425602218357, "monthly_fee": 0.09906228230995542, "cover_months": 31}, "0.6": {"affected_rate": 0.02246212121212121, "servicer_cost": 13820.529233607358, "enrolment_fee": 0.1917425602218357, "monthly_fee": 0.09906228230995542, "cover_months": 31}, "0.7": {"affected_rate": 0.02246212121212121, "servicer_cost": 20471.23389455541, "enrolment_fee": 0.1917425602218357, "monthly_fee": 0.09906228230995542, "cover_months": 31}, "0.8": {"affected_rate": 0.02246212121212121, "servicer_cost": 40295.101453307645, "enrolment_fee": 0.1917425602218357, "monthly_fee": 0.09906228230995542, "cover_months": 31}, "0.9": {"affected_rate": 0.02246212121212121, "servicer_cost": 55931.92476033813, "enrolment_fee": 0.1917425602218357, "monthly_fee": 0.09906228230995542, "cover_months": 31}, "1.0": {"affected_rate": 0.02246212121212121, "servicer_cost": 70353.92288294925, "enrolment_fee": 0.1917425602218357, "monthly_fee": 0.09906228230995542, "cover_months": 31}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": 0.0, "enrolment_fee": 0.262742923128816, "monthly_fee": 0.5518564817337132, "cover_months": 30}, "0.1": {"affected_rate": 0.11762718218600572, "servicer_cost": 0.0, "enrolment_fee": 0.262742923128816, "monthly_fee": 0.5518564817337132, "cover_months": 30}, "0.2": {"affected_rate": 0.21613613374642787, "servicer_cost": 0.0, "enrolment_fee": 0.262742923128816, "monthly_fee": 0.5518564817337132, "cover_months": 30}, "0.3": {"affected_rate": 0.3319154075771723, "servicer_cost": 0.0, "enrolment_fee": 0.262742923128816, "monthly_fee": 0.5518564817337132, "cover_months": 30}, "0.4": {"affected_rate": 0.4283945194239312, "servicer_cost": 0.0, "enrolment_fee": 0.262742923128816, "monthly_fee": 0.5518564817337132, "cover_months": 30}, "0.5": {"affected_rate": 0.5603846765979119, "servicer_cost": 0.0, "enrolment_fee": 0.262742923128816, "monthly_fee": 0.5518564817337132, "cover_months": 30}, "0.6": {"affected_rate": 0.6509059608691962, "servicer_cost": 0.0, "enrolment_fee": 0.262742923128816, "monthly_fee": 0.5518564817337132, "cover_months": 30}, "0.7": {"affected_rate": 0.7573961958520782, "servicer_cost": 0.0, "enrolment_fee": 0.262742923128816, "monthly_fee": 0.5518564817337132, "cover_months": 30}, "0.8": {"affected_rate": 0.9251051834875363, "servicer_cost": 0.0, "enrolment_fee": 0.262742923128816, "monthly_fee": 0.5518564817337132, "cover_months": 30}, "0.9": {"affected_rate": 0.9650775613275613, "servicer_cost": 0.0, "enrolment_fee": 0.262742923128816, "monthly_fee": 0.5518564817337132, "cover_months": 30}, "1.0": {"affected_rate": 0.988120945689095, "servicer_cost": 0.0, "enrolment_fee": 0.262742923128816, "monthly_fee": 0.5518564817337132, "cover_months": 30}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -1681.5867870592053, "enrolment_fee": 0.5896746905849508, "monthly_fee": 0.0, "cover_months": 28}, "0.1": {"affected_rate": 0.03545937314319667, "servicer_cost": -1373.2720827422268, "enrolment_fee": 0.5896746905849508, "monthly_fee": 0.0, "cover_months": 28}, "0.2": {"affected_rate": 0.0476815953654189, "servicer_cost": -212.41041932535936, "enrolment_fee": 0.5896746905849508, "monthly_fee": 0.0, "cover_months": 28}, "0.3": {"affected_rate": 0.06246514514896867, "servicer_cost": 2463.683862224136, "enrolment_fee": 0.5896746905849508, "monthly_fee": 0.0, "cover_months": 28}, "0.4": {"affected_rate": 0.07939485895368248, "servicer_cost": 6041.419879810271, "enrolment_fee": 0.5896746905849508, "monthly_fee": 0.0, "cover_months": 28}, "0.5": {"affected_rate": 0.09120041450923803, "servicer_cost": 11170.496520894612, "enrolment_fee": 0.5896746905849508, "monthly_fee": 0.0, "cover_months": 28}, "0.6": {"affected_rate": 0.1677711817050052, "servicer_cost": 18819.923433882173, "enrolment_fee": 0.5896746905849508, "monthly_fee": 0.0, "cover_months": 28}, "0.7": {"affected_rate": 0.3770302110743287, "servicer_cost": 25383.543420887167, "enrolment_fee": 0.5896746905849508, "monthly_fee": 0.0, "cover_months": 28}, "0.8": {"affected_rate": 0.6010231516849165, "servicer_cost": 44849.25942491698, "enrolment_fee": 0.5896746905849508, "monthly_fee": 0.0, "cover_months": 28}, "0.9": {"affected_rate": 0.7262489566533684, "servicer_cost": 60978.64736827505, "enrolment_fee": 0.5896746905849508, "monthly_fee": 0.0, "cover_months": 28}, "1.0": {"affected_rate": 0.8288992869875222, "servicer_cost": 68416.59071039362, "enrolment_fee": 0.5896746905849508, "monthly_fee": 0.0, "cover_months": 28}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -9089.29603816165, "enrolment_fee": 0.37557637215521883, "monthly_fee": 0.2697105821880533, "cover_months": 28}, "0.1": {"affected_rate": 0.022233363042186573, "servicer_cost": -6975.0631651524745, "enrolment_fee": 0.37557637215521883, "monthly_fee": 0.2697105821880533, "cover_months": 28}, "0.2": {"affected_rate": 0.022233363042186573, "servicer_cost": -4013.992621788531, "enrolment_fee": 0.37557637215521883, "monthly_fee": 0.2697105821880533, "cover_months": 28}, "0.3": {"affected_rate": 0.028900029708853237, "servicer_cost": -265.0532519334406, "enrolment_fee": 0.37557637215521883, "monthly_fee": 0.2697105821880533, "cover_months": 28}, "0.4": {"affected_rate": 0.05382246838129191, "servicer_cost": 3948.0467212603626, "enrolment_fee": 0.37557637215521883, "monthly_fee": 0.2697105821880533, "cover_months": 28}, "0.5": {"affected_rate": 0.2126633102736044, "servicer_cost": 9691.301374598832, "enrolment_fee": 0.37557637215521883, "monthly_fee": 0.2697105821880533, "cover_months": 28}, "0.6": {"affected_rate": 0.44287411934470755, "servicer_cost": 13744.722356442076, "enrolment_fee": 0.37557637215521883, "monthly_fee": 0.2697105821880533, "cover_months": 28}, "0.7": {"affected_rate": 0.6807102714823303, "servicer_cost": 16311.354754920529, "enrolment_fee": 0.37557637215521883, "monthly_fee": 0.2697105821880533, "cover_months": 28}, "0.8": {"affected_rate": 0.8704860580595873, "servicer_cost": 17745.133947944785, "enrolment_fee": 0.37557637215521883, "monthly_fee": 0.2697105821880533, "cover_months": 28}, "0.9": {"affected_rate": 0.9104584358996124, "servicer_cost": 21266.104192352628, "enrolment_fee": 0.37557637215521883, "monthly_fee": 0.2697105821880533, "cover_months": 28}, "1.0": {"affected_rate": 0.9521810193398844, "servicer_cost": 25551.178933990155, "enrolment_fee": 0.37557637215521883, "monthly_fee": 0.2697105821880533, "cover_months": 28}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -4017.548747322259, "enrolment_fee": 0.49068807912516793, "monthly_fee": 0.026114575177495977, "cover_months": 30}, "0.1": {"affected_rate": 0.025358363042186572, "servicer_cost": -3492.28221004685, "enrolment_fee": 0.49068807912516793, "monthly_fee": 0.026114575177495977, "cover_months": 30}, "0.2": {"affected_rate": 0.03758058526440879, "servicer_cost": -2272.6982403332468, "enrolment_fee": 0.49068807912516793, "monthly_fee": 0.026114575177495977, "cover_months": 30}, "0.3": {"affected_rate": 0.05236413504795858, "servicer_cost": 591.4482043535829, "enrolment_fee": 0.49068807912516793, "monthly_fee": 0.026114575177495977, "cover_months": 30}, "0.4": {"affected_rate": 0.060034589593413124, "servicer_cost": 4370.186464308618, "enrolment_fee": 0.49068807912516793, "monthly_fee": 0.026114575177495977, "cover_months": 30}, "0.5": {"affected_rate": 0.06628458959341313, "servicer_cost": 10610.007282214496, "enrolment_fee": 0.49068807912516793, "monthly_fee": 0.026114575177495977, "cover_months": 30}, "0.6": {"affected_rate": 0.08054384885267238, "servicer_cost": 17576.263651157285, "enrolment_fee": 0.49068807912516793, "monthly_fee": 0.026114575177495977, "cover_months": 30}, "0.7": {"affected_rate": 0.1069354610531081, "servicer_cost": 24211.240545041263, "enrolment_fee": 0.49068807912516793, "monthly_fee": 0.026114575177495977, "cover_months": 30}, "0.8": {"affected_rate": 0.1409440341793283, "servicer_cost": 43942.618041774884, "enrolment_fee": 0.49068807912516793, "monthly_fee": 0.026114575177495977, "cover_months": 30}, "0.9": {"affected_rate": 0.18670160993690404, "servicer_cost": 60529.39426700772, "enrolment_fee": 0.49068807912516793, "monthly_fee": 0.026114575177495977, "cover_months": 30}, "1.0": {"affected_rate": 0.2564836565939507, "servicer_cost": 69962.88321739381, "enrolment_fee": 0.49068807912516793, "monthly_fee": 0.026114575177495977, "cover_months": 30}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -1158.961038300175, "enrolment_fee": 0.28916520599488005, "monthly_fee": 0.5113164016396363, "cover_months": 32}, "0.1": {"affected_rate": 0.10777418795801148, "servicer_cost": -956.8266805352775, "enrolment_fee": 0.28916520599488005, "monthly_fee": 0.5113164016396363, "cover_months": 32}, "0.2": {"affected_rate": 0.20176925062954476, "servicer_cost": -802.9903972019442, "enrolment_fee": 0.28916520599488005, "monthly_fee": 0.5113164016396363, "cover_months": 32}, "0.3": {"affected_rate": 0.31754852446028914, "servicer_cost": -627.4397259632112, "enrolment_fee": 0.28916520599488005, "monthly_fee": 0.5113164016396363, "cover_months": 32}, "0.4": {"affected_rate": 0.41402763630704803, "servicer_cost": -474.5284716994, "enrolment_fee": 0.28916520599488005, "monthly_fee": 0.5113164016396363, "cover_months": 32}, "0.5": {"affected_rate": 0.5410177934810287, "servicer_cost": -347.7702111090329, "enrolment_fee": 0.28916520599488005, "monthly_fee": 0.5113164016396363, "cover_months": 32}, "0.6": {"affected_rate": 0.6315390777523131, "servicer_cost": -20.271679011237907, "enrolment_fee": 0.28916520599488005, "monthly_fee": 0.5113164016396363, "cover_months": 32}, "0.7": {"affected_rate": 0.7380293127351951, "servicer_cost": 325.04249733618195, "enrolment_fee": 0.28916520599488005, "monthly_fee": 0.5113164016396363, "cover_months": 32}, "0.8": {"affected_rate": 0.9057383003706532, "servicer_cost": 670.3907672297667, "enrolment_fee": 0.28916520599488005, "monthly_fee": 0.5113164016396363, "cover_months": 32}, "0.9": {"affected_rate": 0.9457106782106781, "servicer_cost": 1015.7560838964333, "enrolment_fee": 0.28916520599488005, "monthly_fee": 0.5113164016396363, "cover_months": 32}, "1.0": {"affected_rate": 0.980343167911317, "servicer_cost": 1361.1214005630995, "enrolment_fee": 0.28916520599488005, "monthly_fee": 0.5113164016396363, "cover_months": 32}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -520.1793738956575, "enrolment_fee": 0.17986029403031814, "monthly_fee": 0.0, "cover_months": 30}, "0.1": {"affected_rate": 0.007670454545454545, "servicer_cost": -277.46078554092526, "enrolment_fee": 0.17986029403031814, "monthly_fee": 0.0, "cover_months": 30}, "0.2": {"affected_rate": 0.007670454545454545, "servicer_cost": 861.0655625310798, "enrolment_fee": 0.17986029403031814, "monthly_fee": 0.0, "cover_months": 30}, "0.3": {"affected_rate": 0.014337121212121213, "servicer_cost": 3647.5473993459186, "enrolment_fee": 0.17986029403031814, "monthly_fee": 0.0, "cover_months": 30}, "0.4": {"affected_rate": 0.014337121212121213, "servicer_cost": 7349.41374708601, "enrolment_fee": 0.17986029403031814, "monthly_fee": 0.0, "cover_months": 30}, "0.5": {"affected_rate": 0.017462121212121214, "servicer_cost": 12462.591030751979, "enrolment_fee": 0.17986029403031814, "monthly_fee": 0.0, "cover_months": 30}, "0.6": {"affected_rate": 0.020587121212121213, "servicer_cost": 20557.702635097918, "enrolment_fee": 0.17986029403031814, "monthly_fee": 0.0, "cover_months": 30}, "0.7": {"affected_rate": 0.04109638047138047, "servicer_cost": 27367.116660098796, "enrolment_fee": 0.17986029403031814, "monthly_fee": 0.0, "cover_months": 30}, "0.8": {"affected_rate": 0.07445588588970942, "servicer_cost": 46962.909534254824, "enrolment_fee": 0.17986029403031814, "monthly_fee": 0.0, "cover_months": 30}, "0.9": {"affected_rate": 0.09723366366748719, "servicer_cost": 63750.73062904136, "enrolment_fee": 0.17986029403031814, "monthly_fee": 0.0, "cover_months": 30}, "1.0": {"affected_rate": 0.15874520767903122, "servicer_cost": 71826.10853904372, "enrolment_fee": 0.17986029403031814, "monthly_fee": 0.0, "cover_months": 30}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -15718.405940585368, "enrolment_fee": 0.25866897655700216, "monthly_fee": 0.22883097947364167, "cover_months": 33}, "0.1": {"affected_rate": 0.007670454545454545, "servicer_cost": -13848.879228586851, "enrolment_fee": 0.25866897655700216, "monthly_fee": 0.22883097947364167, "cover_months": 33}, "0.2": {"affected_rate": 0.007670454545454545, "servicer_cost": -11203.031885819973, "enrolment_fee": 0.25866897655700216, "monthly_fee": 0.22883097947364167, "cover_months": 33}, "0.3": {"affected_rate": 0.014337121212121213, "servicer_cost": -7233.624475509312, "enrolment_fee": 0.25866897655700216, "monthly_fee": 0.22883097947364167, "cover_months": 33}, "0.4": {"affected_rate": 0.017462121212121214, "servicer_cost": -2649.9404853567016, "enrolment_fee": 0.25866897655700216, "monthly_fee": 0.22883097947364167, "cover_months": 33}, "0.5": {"affected_rate": 0.023712121212121212, "servicer_cost": 5946.700690060489, "enrolment_fee": 0.25866897655700216, "monthly_fee": 0.22883097947364167, "cover_months": 33}, "0.6": {"affected_rate": 0.02871212121212121, "servicer_cost": 11820.973300152928, "enrolment_fee": 0.25866897655700216, "monthly_fee": 0.22883097947364167, "cover_months": 33}, "0.7": {"affected_rate": 0.03707449055010031, "servicer_cost": 18234.787946758493, "enrolment_fee": 0.25866897655700216, "monthly_fee": 0.22883097947364167, "cover_months": 33}, "0.8": {"affected_rate": 0.147904544424801, "servicer_cost": 28278.452805808636, "enrolment_fee": 0.25866897655700216, "monthly_fee": 0.22883097947364167, "cover_months": 33}, "0.9": {"affected_rate": 0.2836761933877584, "servicer_cost": 37103.42482234593, "enrolment_fee": 0.25866897655700216, "monthly_fee": 0.22883097947364167, "cover_months": 33}, "1.0": {"affected_rate": 0.5124263620182804, "servicer_cost": 48639.6390177567, "enrolment_fee": 0.25866897655700216, "monthly_fee": 0.22883097947364167, "cover_months": 33}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -4756.601880019165, "enrolment_fee": 0.464838519953239, "monthly_fee": 0.37816260346153113, "cover_months": 30}, "0.1": {"affected_rate": 0.0236032260558852, "servicer_cost": -2858.1482885281052, "enrolment_fee": 0.464838519953239, "monthly_fee": 0.37816260346153113, "cover_months": 30}, "0.2": {"affected_rate": 0.05708726215936667, "servicer_cost": -1173.8061881412723, "enrolment_fee": 0.464838519953239, "monthly_fee": 0.37816260346153113, "cover_months": 30}, "0.3": {"affected_rate": 0.14234292606623386, "servicer_cost": 906.0201406767335, "enrolment_fee": 0.464838519953239, "monthly_fee": 0.37816260346153113, "cover_months": 30}, "0.4": {"affected_rate": 0.22108055343349461, "servicer_cost": 2880.5910114666963, "enrolment_fee": 0.464838519953239, "monthly_fee": 0.37816260346153113, "cover_months": 30}, "0.5": {"affected_rate": 0.3755710112327759, "servicer_cost": 4783.723772252387, "enrolment_fee": 0.464838519953239, "monthly_fee": 0.37816260346153113, "cover_months": 30}, "0.6": {"affected_rate": 0.561705588801177, "servicer_cost": 6279.479067783059, "enrolment_fee": 0.464838519953239, "monthly_fee": 0.37816260346153113, "cover_months": 30}, "0.7": {"affected_rate": 0.6906561412443766, "servicer_cost": 7088.877914077493, "enrolment_fee": 0.464838519953239, "monthly_fee": 0.37816260346153113, "cover_months": 30}, "0.8": {"affected_rate": 0.8583651288798346, "servicer_cost": 8876.306534431216, "enrolment_fee": 0.464838519953239, "monthly_fee": 0.37816260346153113, "cover_months": 30}, "0.9": {"affected_rate": 0.8983375067198596, "servicer_cost": 10845.385390938274, "enrolment_fee": 0.464838519953239, "monthly_fee": 0.37816260346153113, "cover_months": 30}, "1.0": {"affected_rate": 0.9543830492033203, "servicer_cost": 12817.823108639683, "enrolment_fee": 0.464838519953239, "monthly_fee": 0.37816260346153113, "cover_months": 30}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -2877.9106638639, "enrolment_fee": 0.21647772326440032, "monthly_fee": 0.43631095260634234, "cover_months": 32}, "0.1": {"affected_rate": 0.04116582491582491, "servicer_cost": -1744.1539864934039, "enrolment_fee": 0.21647772326440032, "monthly_fee": 0.43631095260634234, "cover_months": 32}, "0.2": {"affected_rate": 0.09295217581982287, "servicer_cost": -768.9553304323748, "enrolment_fee": 0.21647772326440032, "monthly_fee": 0.43631095260634234, "cover_months": 32}, "0.3": {"affected_rate": 0.20145631737543504, "servicer_cost": 311.37818729746135, "enrolment_fee": 0.21647772326440032, "monthly_fee": 0.43631095260634234, "cover_months": 32}, "0.4": {"affected_rate": 0.29793542922219396, "servicer_cost": 1368.487290373669, "enrolment_fee": 0.21647772326440032, "monthly_fee": 0.43631095260634234, "cover_months": 32}, "0.5": {"affected_rate": 0.4249255863961746, "servicer_cost": 2427.032389285834, "enrolment_fee": 0.21647772326440032, "monthly_fee": 0.43631095260634234, "cover_months": 32}, "0.6": {"affected_rate": 0.5154468706674589, "servicer_cost": 3017.2169591355937, "enrolment_fee": 0.21647772326440032, "monthly_fee": 0.43631095260634234, "cover_months": 32}, "0.7": {"affected_rate": 0.6219371056503411, "servicer_cost": 4020.7759704148643, "enrolment_fee": 0.21647772326440032, "monthly_fee": 0.43631095260634234, "cover_months": 32}, "0.8": {"affected_rate": 0.7896460932857992, "servicer_cost": 5239.127913212854, "enrolment_fee": 0.21647772326440032, "monthly_fee": 0.43631095260634234, "cover_months": 32}, "0.9": {"affected_rate": 0.829618471125824, "servicer_cost": 6458.987351470592, "enrolment_fee": 0.21647772326440032, "monthly_fee": 0.43631095260634234, "cover_months": 32}, "1.0": {"affected_rate": 0.9467581657855593, "servicer_cost": 7687.647968748459, "enrolment_fee": 0.21647772326440032, "monthly_fee": 0.43631095260634234, "cover_months": 32}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -10874.655868178063, "enrolment_fee": 0.5055582274578074, "monthly_fee": 0.2774611528041791, "cover_months": 31}, "0.1": {"affected_rate": 0.03545937314319667, "servicer_cost": -8768.66123611966, "enrolment_fee": 0.5055582274578074, "monthly_fee": 0.2774611528041791, "cover_months": 31}, "0.2": {"affected_rate": 0.0476815953654189, "servicer_cost": -5842.722520357165, "enrolment_fee": 0.5055582274578074, "monthly_fee": 0.2774611528041791, "cover_months": 31}, "0.3": {"affected_rate": 0.06246514514896867, "servicer_cost": -2088.3192459267275, "enrolment_fee": 0.5055582274578074, "monthly_fee": 0.2774611528041791, "cover_months": 31}, "0.4": {"affected_rate": 0.07635511188954518, "servicer_cost": 2365.3077934534676, "enrolment_fee": 0.5055582274578074, "monthly_fee": 0.2774611528041791, "cover_months": 31}, "0.5": {"affected_rate": 0.11620041450923804, "servicer_cost": 9076.841046634814, "enrolment_fee": 0.5055582274578074, "monthly_fee": 0.2774611528041791, "cover_months": 31}, "0.6": {"affected_rate": 0.1507924659762895, "servicer_cost": 13972.05450656074, "enrolment_fee": 0.5055582274578074, "monthly_fee": 0.2774611528041791, "cover_months": 31}, "0.7": {"affected_rate": 0.23651219831366888, "servicer_cost": 17424.87153535843, "enrolment_fee": 0.5055582274578074, "monthly_fee": 0.2774611528041791, "cover_months": 31}, "0.8": {"affected_rate": 0.39661925628837397, "servicer_cost": 19975.670931293116, "enrolment_fee": 0.5055582274578074, "monthly_fee": 0.2774611528041791, "cover_months": 31}, "0.9": {"affected_rate": 0.5457642378500269, "servicer_cost": 24001.263464818756, "enrolment_fee": 0.5055582274578074, "monthly_fee": 0.2774611528041791, "cover_months": 31}, "1.0": {"affected_rate": 0.8220821942241265, "servicer_cost": 29668.12232432014, "enrolment_fee": 0.5055582274578074, "monthly_fee": 0.2774611528041791, "cover_months": 31}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -11837.245046836939, "enrolment_fee": 0.20223796933008323, "monthly_fee": 0.2480952258704185, "cover_months": 30}, "0.1": {"affected_rate": 0.007670454545454545, "servicer_cost": -9825.4881266884, "enrolment_fee": 0.20223796933008323, "monthly_fee": 0.2480952258704185, "cover_months": 30}, "0.2": {"affected_rate": 0.007670454545454545, "servicer_cost": -7096.594704305753, "enrolment_fee": 0.20223796933008323, "monthly_fee": 0.2480952258704185, "cover_months": 30}, "0.3": {"affected_rate": 0.014337121212121213, "servicer_cost": -3126.619989487547, "enrolment_fee": 0.20223796933008323, "monthly_fee": 0.2480952258704185, "cover_months": 30}, "0.4": {"affected_rate": 0.017462121212121214, "servicer_cost": 1580.2882188172139, "enrolment_fee": 0.20223796933008323, "monthly_fee": 0.2480952258704185, "cover_months": 30}, "0.5": {"affected_rate": 0.06357595563477916, "servicer_cost": 9831.977646736757, "enrolment_fee": 0.20223796933008323, "monthly_fee": 0.2480952258704185, "cover_months": 30}, "0.6": {"affected_rate": 0.15563976600741306, "servicer_cost": 15082.409460652232, "enrolment_fee": 0.20223796933008323, "monthly_fee": 0.2480952258704185, "cover_months": 30}, "0.7": {"affected_rate": 0.27665800158447224, "servicer_cost": 19508.32537151886, "enrolment_fee": 0.20223796933008323, "monthly_fee": 0.2480952258704185, "cover_months": 30}, "0.8": {"affected_rate": 0.509397051749993, "servicer_cost": 23920.3743889877, "enrolment_fee": 0.20223796933008323, "monthly_fee": 0.2480952258704185, "cover_months": 30}, "0.9": {"affected_rate": 0.5679671717171717, "servicer_cost": 28316.50607452887, "enrolment_fee": 0.20223796933008323, "monthly_fee": 0.2480952258704185, "cover_months": 30}, "1.0": {"affected_rate": 0.7848724713848548, "servicer_cost": 35455.90323980599, "enrolment_fee": 0.20223796933008323, "monthly_fee": 0.2480952258704185, "cover_months": 30}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -11766.778901531248, "enrolment_fee": 0.569345097522524, "monthly_fee": 0.2895342524777164, "cover_months": 33}, "0.1": {"affected_rate": 0.03545937314319667, "servicer_cost": -9572.868275509853, "enrolment_fee": 0.569345097522524, "monthly_fee": 0.2895342524777164, "cover_months": 33}, "0.2": {"affected_rate": 0.0476815953654189, "servicer_cost": -6604.006416872724, "enrolment_fee": 0.569345097522524, "monthly_fee": 0.2895342524777164, "cover_months": 33}, "0.3": {"affected_rate": 0.062465145148968684, "servicer_cost": -2799.105575113544, "enrolment_fee": 0.569345097522524, "monthly_fee": 0.2895342524777164, "cover_months": 33}, "0.4": {"affected_rate": 0.07939485895368248, "servicer_cost": 1754.1337330659753, "enrolment_fee": 0.569345097522524, "monthly_fee": 0.2895342524777164, "cover_months": 33}, "0.5": {"affected_rate": 0.12726522932405288, "servicer_cost": 8555.875611629937, "enrolment_fee": 0.569345097522524, "monthly_fee": 0.2895342524777164, "cover_months": 33}, "0.6": {"affected_rate": 0.15606182624564977, "servicer_cost": 13489.13635645209, "enrolment_fee": 0.569345097522524, "monthly_fee": 0.2895342524777164, "cover_months": 33}, "0.7": {"affected_rate": 0.22143433636080695, "servicer_cost": 17048.301385949533, "enrolment_fee": 0.569345097522524, "monthly_fee": 0.2895342524777164, "cover_months": 33}, "0.8": {"affected_rate": 0.3714488017429194, "servicer_cost": 20375.950912938748, "enrolment_fee": 0.569345097522524, "monthly_fee": 0.2895342524777164, "cover_months": 33}, "0.9": {"affected_rate": 0.5271739843833236, "servicer_cost": 24579.164122727063, "enrolment_fee": 0.569345097522524, "monthly_fee": 0.2895342524777164, "cover_months": 33}, "1.0": {"affected_rate": 0.8067553440208266, "servicer_cost": 30655.525538687398, "enrolment_fee": 0.569345097522524, "monthly_fee": 0.2895342524777164, "cover_months": 33}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -4045.3678582542298, "enrolment_fee": 0.21944973970838275, "monthly_fee": 0.03381026213967367, "cover_months": 31}, "0.1": {"affected_rate": 0.007670454545454545, "servicer_cost": -3510.2068157447043, "enrolment_fee": 0.21944973970838275, "monthly_fee": 0.03381026213967367, "cover_months": 31}, "0.2": {"affected_rate": 0.007670454545454545, "servicer_cost": -2167.7084229690854, "enrolment_fee": 0.21944973970838275, "monthly_fee": 0.03381026213967367, "cover_months": 31}, "0.3": {"affected_rate": 0.014337121212121213, "servicer_cost": 746.1700177522522, "enrolment_fee": 0.21944973970838275, "monthly_fee": 0.03381026213967367, "cover_months": 31}, "0.4": {"affected_rate": 0.017462121212121214, "servicer_cost": 4736.448558677335, "enrolment_fee": 0.21944973970838275, "monthly_fee": 0.03381026213967367, "cover_months": 31}, "0.5": {"affected_rate": 0.023712121212121212, "servicer_cost": 11051.351533929337, "enrolment_fee": 0.21944973970838275, "monthly_fee": 0.03381026213967367, "cover_months": 31}, "0.6": {"affected_rate": 0.02871212121212121, "servicer_cost": 18040.41237438259, "enrolment_fee": 0.21944973970838275, "monthly_fee": 0.03381026213967367, "cover_months": 31}, "0.7": {"affected_rate": 0.02871212121212121, "servicer_cost": 24844.377376481687, "enrolment_fee": 0.21944973970838275, "monthly_fee": 0.03381026213967367, "cover_months": 31}, "0.8": {"affected_rate": 0.02871212121212121, "servicer_cost": 44562.01500972906, "enrolment_fee": 0.21944973970838275, "monthly_fee": 0.03381026213967367, "cover_months": 31}, "0.9": {"affected_rate": 0.02871212121212121, "servicer_cost": 61106.34748216552, "enrolment_fee": 0.21944973970838275, "monthly_fee": 0.03381026213967367, "cover_months": 31}, "1.0": {"affected_rate": 0.02871212121212121, "servicer_cost": 71153.6099206543, "enrolment_fee": 0.21944973970838275, "monthly_fee": 0.03381026213967367, "cover_months": 31}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": 0.0, "enrolment_fee": 0.3179085146702917, "monthly_fee": 0.5497813141403077, "cover_months": 28}, "0.1": {"affected_rate": 0.11762718218600572, "servicer_cost": 0.0, "enrolment_fee": 0.3179085146702917, "monthly_fee": 0.5497813141403077, "cover_months": 28}, "0.2": {"affected_rate": 0.21613613374642787, "servicer_cost": 0.0, "enrolment_fee": 0.3179085146702917, "monthly_fee": 0.5497813141403077, "cover_months": 28}, "0.3": {"affected_rate": 0.3319154075771723, "servicer_cost": 0.0, "enrolment_fee": 0.3179085146702917, "monthly_fee": 0.5497813141403077, "cover_months": 28}, "0.4": {"affected_rate": 0.4283945194239312, "servicer_cost": 0.0, "enrolment_fee": 0.3179085146702917, "monthly_fee": 0.5497813141403077, "cover_months": 28}, "0.5": {"affected_rate": 0.5603846765979119, "servicer_cost": 0.0, "enrolment_fee": 0.3179085146702917, "monthly_fee": 0.5497813141403077, "cover_months": 28}, "0.6": {"affected_rate": 0.6509059608691963, "servicer_cost": 0.0, "enrolment_fee": 0.3179085146702917, "monthly_fee": 0.5497813141403077, "cover_months": 28}, "0.7": {"affected_rate": 0.7573961958520782, "servicer_cost": 0.0, "enrolment_fee": 0.3179085146702917, "monthly_fee": 0.5497813141403077, "cover_months": 28}, "0.8": {"affected_rate": 0.9251051834875366, "servicer_cost": 0.0, "enrolment_fee": 0.3179085146702917, "monthly_fee": 0.5497813141403077, "cover_months": 28}, "0.9": {"affected_rate": 0.9650775613275613, "servicer_cost": 0.0, "enrolment_fee": 0.3179085146702917, "monthly_fee": 0.5497813141403077, "cover_months": 28}, "1.0": {"affected_rate": 0.988120945689095, "servicer_cost": 0.0, "enrolment_fee": 0.3179085146702917, "monthly_fee": 0.5497813141403077, "cover_months": 28}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -10086.41133971381, "enrolment_fee": 0.5391631972380994, "monthly_fee": 0.30200744423756837, "cover_months": 32}, "0.1": {"affected_rate": 0.03545937314319667, "servicer_cost": -7810.9000511592485, "enrolment_fee": 0.5391631972380994, "monthly_fee": 0.30200744423756837, "cover_months": 32}, "0.2": {"affected_rate": 0.0476815953654189, "servicer_cost": -4883.365384841149, "enrolment_fee": 0.5391631972380994, "monthly_fee": 0.30200744423756837, "cover_months": 32}, "0.3": {"affected_rate": 0.06246514514896867, "servicer_cost": -1053.3918092703366, "enrolment_fee": 0.5391631972380994, "monthly_fee": 0.30200744423756837, "cover_months": 32}, "0.4": {"affected_rate": 0.0919330383668619, "servicer_cost": 3306.6692675551726, "enrolment_fee": 0.5391631972380994, "monthly_fee": 0.30200744423756837, "cover_months": 32}, "0.5": {"affected_rate": 0.15105340873723225, "servicer_cost": 9021.931523515872, "enrolment_fee": 0.5391631972380994, "monthly_fee": 0.30200744423756837, "cover_months": 32}, "0.6": {"affected_rate": 0.19972614803497155, "servicer_cost": 13468.168428212806, "enrolment_fee": 0.5391631972380994, "monthly_fee": 0.30200744423756837, "cover_months": 32}, "0.7": {"affected_rate": 0.28857088037235096, "servicer_cost": 16166.977564185243, "enrolment_fee": 0.5391631972380994, "monthly_fee": 0.30200744423756837, "cover_months": 32}, "0.8": {"affected_rate": 0.45377986800780923, "servicer_cost": 18292.429651494484, "enrolment_fee": 0.5391631972380994, "monthly_fee": 0.30200744423756837, "cover_months": 32}, "0.9": {"affected_rate": 0.5804403828196322, "servicer_cost": 22305.281356522053, "enrolment_fee": 0.5391631972380994, "monthly_fee": 0.30200744423756837, "cover_months": 32}, "1.0": {"affected_rate": 0.8525038523486783, "servicer_cost": 27015.872616559143, "enrolment_fee": 0.5391631972380994, "monthly_fee": 0.30200744423756837, "cover_months": 32}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -12507.662227699677, "enrolment_fee": 0.4673870524365988, "monthly_fee": 0.11551077570651089, "cover_months": 28}, "0.1": {"affected_rate": 0.022233363042186573, "servicer_cost": -11411.281228139651, "enrolment_fee": 0.4673870524365988, "monthly_fee": 0.11551077570651089, "cover_months": 28}, "0.2": {"affected_rate": 0.0344555852644088, "servicer_cost": -9463.193073069548, "enrolment_fee": 0.4673870524365988, "monthly_fee": 0.11551077570651089, "cover_months": 28}, "0.3": {"affected_rate": 0.04469368050250403, "servicer_cost": -6004.820811381434, "enrolment_fee": 0.4673870524365988, "monthly_fee": 0.11551077570651089, "cover_months": 28}, "0.4": {"affected_rate": 0.047818680502504034, "servicer_cost": -2076.8847223454004, "enrolment_fee": 0.4673870524365988, "monthly_fee": 0.11551077570651089, "cover_months": 28}, "0.5": {"affected_rate": 0.08613547944430297, "servicer_cost": 5634.69312239956, "enrolment_fee": 0.4673870524365988, "monthly_fee": 0.11551077570651089, "cover_months": 28}, "0.6": {"affected_rate": 0.2604612299465241, "servicer_cost": 11715.34728340492, "enrolment_fee": 0.4673870524365988, "monthly_fee": 0.11551077570651089, "cover_months": 28}, "0.7": {"affected_rate": 0.4500055350422998, "servicer_cost": 18230.460280815, "enrolment_fee": 0.4673870524365988, "monthly_fee": 0.11551077570651089, "cover_months": 28}, "0.8": {"affected_rate": 0.7135207820501939, "servicer_cost": 37425.8645038283, "enrolment_fee": 0.4673870524365988, "monthly_fee": 0.11551077570651089, "cover_months": 28}, "0.9": {"affected_rate": 0.8039687314319666, "servicer_cost": 51765.65970601271, "enrolment_fee": 0.4673870524365988, "monthly_fee": 0.11551077570651089, "cover_months": 28}, "1.0": {"affected_rate": 0.8625251817898878, "servicer_cost": 65752.308356107, "enrolment_fee": 0.4673870524365988, "monthly_fee": 0.11551077570651089, "cover_months": 28}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -5317.32853395623, "enrolment_fee": 0.27405177746198206, "monthly_fee": 0.3846566080439313, "cover_months": 31}, "0.1": {"affected_rate": 0.0132260101010101, "servicer_cost": -3264.1737519580906, "enrolment_fee": 0.27405177746198206, "monthly_fee": 0.3846566080439313, "cover_months": 31}, "0.2": {"affected_rate": 0.028268311787147404, "servicer_cost": -1320.934492038779, "enrolment_fee": 0.27405177746198206, "monthly_fee": 0.3846566080439313, "cover_months": 31}, "0.3": {"affected_rate": 0.10668793233358098, "servicer_cost": 960.2354254077609, "enrolment_fee": 0.27405177746198206, "monthly_fee": 0.3846566080439313, "cover_months": 31}, "0.4": {"affected_rate": 0.18429542271454039, "servicer_cost": 3302.2651996832924, "enrolment_fee": 0.27405177746198206, "monthly_fee": 0.3846566080439313, "cover_months": 31}, "0.5": {"affected_rate": 0.3081605798885211, "servicer_cost": 5517.449083778673, "enrolment_fee": 0.27405177746198206, "monthly_fee": 0.3846566080439313, "cover_months": 31}, "0.6": {"affected_rate": 0.39868186415980533, "servicer_cost": 7188.701401285015, "enrolment_fee": 0.27405177746198206, "monthly_fee": 0.3846566080439313, "cover_months": 31}, "0.7": {"affected_rate": 0.5051720991426873, "servicer_cost": 8171.3035481428815, "enrolment_fee": 0.27405177746198206, "monthly_fee": 0.3846566080439313, "cover_months": 31}, "0.8": {"affected_rate": 0.6728810867781456, "servicer_cost": 10233.620373664731, "enrolment_fee": 0.27405177746198206, "monthly_fee": 0.3846566080439313, "cover_months": 31}, "0.9": {"affected_rate": 0.7316297678223791, "servicer_cost": 12453.913887695511, "enrolment_fee": 0.27405177746198206, "monthly_fee": 0.3846566080439313, "cover_months": 31}, "1.0": {"affected_rate": 0.9175655756025742, "servicer_cost": 14714.140092752681, "enrolment_fee": 0.27405177746198206, "monthly_fee": 0.3846566080439313, "cover_months": 31}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -458.457123462458, "enrolment_fee": 0.15851884400705174, "monthly_fee": 0.0, "cover_months": 29}, "0.1": {"affected_rate": 0.007670454545454545, "servicer_cost": -219.04625491257374, "enrolment_fee": 0.15851884400705174, "monthly_fee": 0.0, "cover_months": 29}, "0.2": {"affected_rate": 0.007670454545454545, "servicer_cost": 917.708173856941, "enrolment_fee": 0.15851884400705174, "monthly_fee": 0.0, "cover_months": 29}, "0.3": {"affected_rate": 0.014337121212121213, "servicer_cost": 3693.1140889871226, "enrolment_fee": 0.15851884400705174, "monthly_fee": 0.0, "cover_months": 29}, "0.4": {"affected_rate": 0.014337121212121213, "servicer_cost": 7394.083355449511, "enrolment_fee": 0.15851884400705174, "monthly_fee": 0.0, "cover_months": 29}, "0.5": {"affected_rate": 0.017462121212121214, "servicer_cost": 12491.860362787957, "enrolment_fee": 0.15851884400705174, "monthly_fee": 0.0, "cover_months": 29}, "0.6": {"affected_rate": 0.04198923761423761, "servicer_cost": 20552.466198626364, "enrolment_fee": 0.15851884400705174, "monthly_fee": 0.0, "cover_months": 29}, "0.7": {"affected_rate": 0.12113547944430296, "servicer_cost": 27337.974839119204, "enrolment_fee": 0.15851884400705174, "monthly_fee": 0.0, "cover_months": 29}, "0.8": {"affected_rate": 0.26645598138245197, "servicer_cost": 46866.93845809509, "enrolment_fee": 0.15851884400705174, "monthly_fee": 0.0, "cover_months": 29}, "0.9": {"affected_rate": 0.394842525393996, "servicer_cost": 63511.55078032948, "enrolment_fee": 0.15851884400705174, "monthly_fee": 0.0, "cover_months": 29}, "1.0": {"affected_rate": 0.5334524340039046, "servicer_cost": 71419.96463056425, "enrolment_fee": 0.15851884400705174, "monthly_fee": 0.0, "cover_months": 29}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -8584.06570329631, "enrolment_fee": 0.5781012198463493, "monthly_fee": 0.28820205508080315, "cover_months": 28}, "0.1": {"affected_rate": 0.03545937314319667, "servicer_cost": -6397.474972073467, "enrolment_fee": 0.5781012198463493, "monthly_fee": 0.28820205508080315, "cover_months": 28}, "0.2": {"affected_rate": 0.0476815953654189, "servicer_cost": -3471.380056019226, "enrolment_fee": 0.5781012198463493, "monthly_fee": 0.28820205508080315, "cover_months": 28}, "0.3": {"affected_rate": 0.06246514514896867, "servicer_cost": 73.70580742716318, "enrolment_fee": 0.5781012198463493, "monthly_fee": 0.28820205508080315, "cover_months": 28}, "0.4": {"affected_rate": 0.12019965056729762, "servicer_cost": 3938.9426796439902, "enrolment_fee": 0.5781012198463493, "monthly_fee": 0.28820205508080315, "cover_months": 28}, "0.5": {"affected_rate": 0.27871369507398913, "servicer_cost": 9066.090926583145, "enrolment_fee": 0.5781012198463493, "monthly_fee": 0.28820205508080315, "cover_months": 28}, "0.6": {"affected_rate": 0.4973122506578389, "servicer_cost": 12490.53716915076, "enrolment_fee": 0.5781012198463493, "monthly_fee": 0.28820205508080315, "cover_months": 28}, "0.7": {"affected_rate": 0.70533990111196, "servicer_cost": 14357.988859054303, "enrolment_fee": 0.5781012198463493, "monthly_fee": 0.28820205508080315, "cover_months": 28}, "0.8": {"affected_rate": 0.8797453173188468, "servicer_cost": 15788.23445857075, "enrolment_fee": 0.5781012198463493, "monthly_fee": 0.28820205508080315, "cover_months": 28}, "0.9": {"affected_rate": 0.9232891237303, "servicer_cost": 19164.540727612784, "enrolment_fee": 0.5781012198463493, "monthly_fee": 0.28820205508080315, "cover_months": 28}, "1.0": {"affected_rate": 0.9629238930239346, "servicer_cost": 22912.419957355858, "enrolment_fee": 0.5781012198463493, "monthly_fee": 0.28820205508080315, "cover_months": 28}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -932.9977078210504, "enrolment_fee": 0.3235665878636726, "monthly_fee": 0.0, "cover_months": 31}, "0.1": {"affected_rate": 0.01910836304218657, "servicer_cost": -628.4998536445106, "enrolment_fee": 0.3235665878636726, "monthly_fee": 0.0, "cover_months": 31}, "0.2": {"affected_rate": 0.01910836304218657, "servicer_cost": 496.8996432081607, "enrolment_fee": 0.3235665878636726, "monthly_fee": 0.0, "cover_months": 31}, "0.3": {"affected_rate": 0.025775029708853238, "servicer_cost": 3243.700949759483, "enrolment_fee": 0.3235665878636726, "monthly_fee": 0.0, "cover_months": 31}, "0.4": {"affected_rate": 0.028900029708853237, "servicer_cost": 7002.93438242706, "enrolment_fee": 0.3235665878636726, "monthly_fee": 0.0, "cover_months": 31}, "0.5": {"affected_rate": 0.03515002970885324, "servicer_cost": 12034.95645884929, "enrolment_fee": 0.3235665878636726, "monthly_fee": 0.0, "cover_months": 31}, "0.6": {"affected_rate": 0.04015002970885324, "servicer_cost": 20128.068326287128, "enrolment_fee": 0.3235665878636726, "monthly_fee": 0.0, "cover_months": 31}, "0.7": {"affected_rate": 0.040150029708853244, "servicer_cost": 26880.559495725327, "enrolment_fee": 0.3235665878636726, "monthly_fee": 0.0, "cover_months": 31}, "0.8": {"affected_rate": 0.04015002970885324, "servicer_cost": 46576.940180767866, "enrolment_fee": 0.3235665878636726, "monthly_fee": 0.0, "cover_months": 31}, "0.9": {"affected_rate": 0.040150029708853244, "servicer_cost": 63405.36000551864, "enrolment_fee": 0.3235665878636726, "monthly_fee": 0.0, "cover_months": 31}, "1.0": {"affected_rate": 0.04015002970885324, "servicer_cost": 71474.81977634823, "enrolment_fee": 0.3235665878636726, "monthly_fee": 0.0, "cover_months": 31}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -901.7375400583162, "enrolment_fee": 0.4505655126583676, "monthly_fee": 0.48883405599560203, "cover_months": 28}, "0.1": {"affected_rate": 0.11762718218600572, "servicer_cost": -779.5458099652661, "enrolment_fee": 0.4505655126583676, "monthly_fee": 0.48883405599560203, "cover_months": 28}, "0.2": {"affected_rate": 0.21613613374642787, "servicer_cost": -683.185859965266, "enrolment_fee": 0.4505655126583676, "monthly_fee": 0.48883405599560203, "cover_months": 28}, "0.3": {"affected_rate": 0.3319154075771723, "servicer_cost": -564.7458500412831, "enrolment_fee": 0.4505655126583676, "monthly_fee": 0.48883405599560203, "cover_months": 28}, "0.4": {"affected_rate": 0.4283945194239312, "servicer_cost": -459.0378520101188, "enrolment_fee": 0.4505655126583676, "monthly_fee": 0.48883405599560203, "cover_months": 28}, "0.5": {"affected_rate": 0.5553846765979119, "servicer_cost": -378.7397629860287, "enrolment_fee": 0.4505655126583676, "monthly_fee": 0.48883405599560203, "cover_months": 28}, "0.6": {"affected_rate": 0.6459059608691962, "servicer_cost": -182.9844008716771, "enrolment_fee": 0.4505655126583676, "monthly_fee": 0.48883405599560203, "cover_months": 28}, "0.7": {"affected_rate": 0.7523961958520783, "servicer_cost": 71.22670746165599, "enrolment_fee": 0.4505655126583676, "monthly_fee": 0.48883405599560203, "cover_months": 28}, "0.8": {"affected_rate": 0.9201051834875363, "servicer_cost": 325.43781579498943, "enrolment_fee": 0.4505655126583676, "monthly_fee": 0.48883405599560203, "cover_months": 28}, "0.9": {"affected_rate": 0.9600775613275614, "servicer_cost": 579.6489241283227, "enrolment_fee": 0.4505655126583676, "monthly_fee": 0.48883405599560203, "cover_months": 28}, "1.0": {"affected_rate": 0.982327294895444, "servicer_cost": 833.8600324616558, "enrolment_fee": 0.4505655126583676, "monthly_fee": 0.48883405599560203, "cover_months": 28}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -13782.742678014862, "enrolment_fee": 0.5406841025511873, "monthly_fee": 0.12856807491979824, "cover_months": 29}, "0.1": {"affected_rate": 0.03545937314319667, "servicer_cost": -12587.133030959905, "enrolment_fee": 0.5406841025511873, "monthly_fee": 0.12856807491979824, "cover_months": 29}, "0.2": {"affected_rate": 0.0476815953654189, "servicer_cost": -10579.238656921514, "enrolment_fee": 0.5406841025511873, "monthly_fee": 0.12856807491979824, "cover_months": 29}, "0.3": {"affected_rate": 0.06246514514896867, "servicer_cost": -7181.206738878408, "enrolment_fee": 0.5406841025511873, "monthly_fee": 0.12856807491979824, "cover_months": 29}, "0.4": {"affected_rate": 0.07013559969442322, "servicer_cost": -3243.6280915245825, "enrolment_fee": 0.5406841025511873, "monthly_fee": 0.12856807491979824, "cover_months": 29}, "0.5": {"affected_rate": 0.0868948589536825, "servicer_cost": 4503.991033819198, "enrolment_fee": 0.5406841025511873, "monthly_fee": 0.12856807491979824, "cover_months": 29}, "0.6": {"affected_rate": 0.1993756543021249, "servicer_cost": 10588.487504274108, "enrolment_fee": 0.5406841025511873, "monthly_fee": 0.12856807491979824, "cover_months": 29}, "0.7": {"affected_rate": 0.3523654259683672, "servicer_cost": 17239.02279593786, "enrolment_fee": 0.5406841025511873, "monthly_fee": 0.12856807491979824, "cover_months": 29}, "0.8": {"affected_rate": 0.5262161531279179, "servicer_cost": 36588.273309198434, "enrolment_fee": 0.5406841025511873, "monthly_fee": 0.12856807491979824, "cover_months": 29}, "0.9": {"affected_rate": 0.6635751952296071, "servicer_cost": 51123.05997763537, "enrolment_fee": 0.5406841025511873, "monthly_fee": 0.12856807491979824, "cover_months": 29}, "1.0": {"affected_rate": 0.7199791153835272, "servicer_cost": 65938.94311008563, "enrolment_fee": 0.5406841025511873, "monthly_fee": 0.12856807491979824, "cover_months": 29}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -82.54484573800349, "enrolment_fee": 0.4606563605952548, "monthly_fee": 0.5077543299756849, "cover_months": 29}, "0.1": {"affected_rate": 0.11762718218600572, "servicer_cost": -77.43712902499698, "enrolment_fee": 0.4606563605952548, "monthly_fee": 0.5077543299756849, "cover_months": 29}, "0.2": {"affected_rate": 0.21613613374642787, "servicer_cost": -72.53679569166364, "enrolment_fee": 0.4606563605952548, "monthly_fee": 0.5077543299756849, "cover_months": 29}, "0.3": {"affected_rate": 0.3319154075771723, "servicer_cost": -65.1952721494226, "enrolment_fee": 0.4606563605952548, "monthly_fee": 0.5077543299756849, "cover_months": 29}, "0.4": {"affected_rate": 0.4283945194239312, "servicer_cost": -61.468176304504325, "enrolment_fee": 0.4606563605952548, "monthly_fee": 0.5077543299756849, "cover_months": 29}, "0.5": {"affected_rate": 0.5603846765979119, "servicer_cost": -57.93994980710859, "enrolment_fee": 0.4606563605952548, "monthly_fee": 0.5077543299756849, "cover_months": 29}, "0.6": {"affected_rate": 0.6509059608691963, "servicer_cost": -38.95115814044199, "enrolment_fee": 0.4606563605952548, "monthly_fee": 0.5077543299756849, "cover_months": 29}, "0.7": {"affected_rate": 0.7573961958520783, "servicer_cost": -19.962366473775297, "enrolment_fee": 0.4606563605952548, "monthly_fee": 0.5077543299756849, "cover_months": 29}, "0.8": {"affected_rate": 0.9251051834875363, "servicer_cost": -0.9735748071086417, "enrolment_fee": 0.4606563605952548, "monthly_fee": 0.5077543299756849, "cover_months": 29}, "0.9": {"affected_rate": 0.9650775613275613, "servicer_cost": 18.015216859558013, "enrolment_fee": 0.4606563605952548, "monthly_fee": 0.5077543299756849, "cover_months": 29}, "1.0": {"affected_rate": 0.988120945689095, "servicer_cost": 37.0040085262247, "enrolment_fee": 0.4606563605952548, "monthly_fee": 0.5077543299756849, "cover_months": 29}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -8120.013311908106, "enrolment_fee": 0.3145700871892537, "monthly_fee": 0.3533333023600746, "cover_months": 31}, "0.1": {"affected_rate": 0.01910836304218657, "servicer_cost": -5713.3686984671385, "enrolment_fee": 0.3145700871892537, "monthly_fee": 0.3533333023600746, "cover_months": 31}, "0.2": {"affected_rate": 0.024663918597742127, "servicer_cost": -3065.3887797380416, "enrolment_fee": 0.3145700871892537, "monthly_fee": 0.3533333023600746, "cover_months": 31}, "0.3": {"affected_rate": 0.0728833679936621, "servicer_cost": 420.64050270810094, "enrolment_fee": 0.3145700871892537, "monthly_fee": 0.3533333023600746, "cover_months": 31}, "0.4": {"affected_rate": 0.14712911679823445, "servicer_cost": 4071.0383880654285, "enrolment_fee": 0.3145700871892537, "monthly_fee": 0.3533333023600746, "cover_months": 31}, "0.5": {"affected_rate": 0.24204313796225557, "servicer_cost": 8168.8869972719895, "enrolment_fee": 0.3145700871892537, "monthly_fee": 0.3533333023600746, "cover_months": 31}, "0.6": {"affected_rate": 0.3325644222335399, "servicer_cost": 10946.451766714996, "enrolment_fee": 0.3145700871892537, "monthly_fee": 0.3533333023600746, "cover_months": 31}, "0.7": {"affected_rate": 0.4390546572164219, "servicer_cost": 12330.068609513208, "enrolment_fee": 0.3145700871892537, "monthly_fee": 0.3533333023600746, "cover_months": 31}, "0.8": {"affected_rate": 0.6067636448518801, "servicer_cost": 14780.512940722809, "enrolment_fee": 0.3145700871892537, "monthly_fee": 0.3533333023600746, "cover_months": 31}, "0.9": {"affected_rate": 0.6660571210499474, "servicer_cost": 18138.76166399302, "enrolment_fee": 0.3145700871892537, "monthly_fee": 0.3533333023600746, "cover_months": 31}, "1.0": {"affected_rate": 0.8914082789483603, "servicer_cost": 21529.980393312107, "enrolment_fee": 0.3145700871892537, "monthly_fee": 0.3533333023600746, "cover_months": 31}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -11546.97337492221, "enrolment_fee": 0.39764792114972924, "monthly_fee": 0.10487244179352576, "cover_months": 32}, "0.1": {"affected_rate": 0.022233363042186573, "servicer_cost": -10472.44336935929, "enrolment_fee": 0.39764792114972924, "monthly_fee": 0.10487244179352576, "cover_months": 32}, "0.2": {"affected_rate": 0.028900029708853237, "servicer_cost": -8634.897479501651, "enrolment_fee": 0.39764792114972924, "monthly_fee": 0.10487244179352576, "cover_months": 32}, "0.3": {"affected_rate": 0.03556669637551991, "servicer_cost": -5196.766819137503, "enrolment_fee": 0.39764792114972924, "monthly_fee": 0.10487244179352576, "cover_months": 32}, "0.4": {"affected_rate": 0.038691696375519904, "servicer_cost": -1236.1770025974897, "enrolment_fee": 0.39764792114972924, "monthly_fee": 0.10487244179352576, "cover_months": 32}, "0.5": {"affected_rate": 0.0449416963755199, "servicer_cost": 6281.395386547962, "enrolment_fee": 0.39764792114972924, "monthly_fee": 0.10487244179352576, "cover_months": 32}, "0.6": {"affected_rate": 0.04994169637551991, "servicer_cost": 12742.723818677618, "enrolment_fee": 0.39764792114972924, "monthly_fee": 0.10487244179352576, "cover_months": 32}, "0.7": {"affected_rate": 0.04994169637551991, "servicer_cost": 19314.79787895198, "enrolment_fee": 0.39764792114972924, "monthly_fee": 0.10487244179352576, "cover_months": 32}, "0.8": {"affected_rate": 0.04994169637551991, "servicer_cost": 39139.6005230598, "enrolment_fee": 0.39764792114972924, "monthly_fee": 0.10487244179352576, "cover_months": 32}, "0.9": {"affected_rate": 0.04994169637551991, "servicer_cost": 54771.7013304596, "enrolment_fee": 0.39764792114972924, "monthly_fee": 0.10487244179352576, "cover_months": 32}, "1.0": {"affected_rate": 0.04994169637551991, "servicer_cost": 69478.22557706691, "enrolment_fee": 0.39764792114972924, "monthly_fee": 0.10487244179352576, "cover_months": 32}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -3776.8873338386948, "enrolment_fee": 0.1316907220800387, "monthly_fee": 0.3736885989910282, "cover_months": 28}, "0.1": {"affected_rate": 0.00449486301369863, "servicer_cost": -2119.840442442226, "enrolment_fee": 0.1316907220800387, "monthly_fee": 0.3736885989910282, "cover_months": 28}, "0.2": {"affected_rate": 0.045886371049042286, "servicer_cost": -699.2524927270543, "enrolment_fee": 0.1316907220800387, "monthly_fee": 0.3736885989910282, "cover_months": 28}, "0.3": {"affected_rate": 0.14190700169648598, "servicer_cost": 970.7081313418136, "enrolment_fee": 0.1316907220800387, "monthly_fee": 0.3736885989910282, "cover_months": 28}, "0.4": {"affected_rate": 0.23387063916475684, "servicer_cost": 2522.2107375407472, "enrolment_fee": 0.1316907220800387, "monthly_fee": 0.3736885989910282, "cover_months": 28}, "0.5": {"affected_rate": 0.37797389157683275, "servicer_cost": 4083.0725490009077, "enrolment_fee": 0.1316907220800387, "monthly_fee": 0.3736885989910282, "cover_months": 28}, "0.6": {"affected_rate": 0.6216307507851626, "servicer_cost": 5121.307010675313, "enrolment_fee": 0.1316907220800387, "monthly_fee": 0.3736885989910282, "cover_months": 28}, "0.7": {"affected_rate": 0.7331209857680445, "servicer_cost": 5746.295410897668, "enrolment_fee": 0.1316907220800387, "monthly_fee": 0.3736885989910282, "cover_months": 28}, "0.8": {"affected_rate": 0.9008299734035029, "servicer_cost": 7245.10881453208, "enrolment_fee": 0.1316907220800387, "monthly_fee": 0.3736885989910282, "cover_months": 28}, "0.9": {"affected_rate": 0.9443737798149563, "servicer_cost": 8854.213608303004, "enrolment_fee": 0.1316907220800387, "monthly_fee": 0.3736885989910282, "cover_months": 28}, "1.0": {"affected_rate": 0.9764629411218062, "servicer_cost": 10488.1541098382, "enrolment_fee": 0.1316907220800387, "monthly_fee": 0.3736885989910282, "cover_months": 28}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": 0.0, "enrolment_fee": 0.5608498282710013, "monthly_fee": 0.5515901756375324, "cover_months": 31}, "0.1": {"affected_rate": 0.11762718218600572, "servicer_cost": 0.0, "enrolment_fee": 0.5608498282710013, "monthly_fee": 0.5515901756375324, "cover_months": 31}, "0.2": {"affected_rate": 0.21613613374642787, "servicer_cost": 0.0, "enrolment_fee": 0.5608498282710013, "monthly_fee": 0.5515901756375324, "cover_months": 31}, "0.3": {"affected_rate": 0.3319154075771723, "servicer_cost": 0.0, "enrolment_fee": 0.5608498282710013, "monthly_fee": 0.5515901756375324, "cover_months": 31}, "0.4": {"affected_rate": 0.4283945194239312, "servicer_cost": 0.0, "enrolment_fee": 0.5608498282710013, "monthly_fee": 0.5515901756375324, "cover_months": 31}, "0.5": {"affected_rate": 0.5603846765979119, "servicer_cost": 0.0, "enrolment_fee": 0.5608498282710013, "monthly_fee": 0.5515901756375324, "cover_months": 31}, "0.6": {"affected_rate": 0.650905960869196, "servicer_cost": 0.0, "enrolment_fee": 0.5608498282710013, "monthly_fee": 0.5515901756375324, "cover_months": 31}, "0.7": {"affected_rate": 0.7573961958520782, "servicer_cost": 0.0, "enrolment_fee": 0.5608498282710013, "monthly_fee": 0.5515901756375324, "cover_months": 31}, "0.8": {"affected_rate": 0.9251051834875363, "servicer_cost": 0.0, "enrolment_fee": 0.5608498282710013, "monthly_fee": 0.5515901756375324, "cover_months": 31}, "0.9": {"affected_rate": 0.9650775613275613, "servicer_cost": 0.0, "enrolment_fee": 0.5608498282710013, "monthly_fee": 0.5515901756375324, "cover_months": 31}, "1.0": {"affected_rate": 0.9881209456890948, "servicer_cost": 0.0, "enrolment_fee": 0.5608498282710013, "monthly_fee": 0.5515901756375324, "cover_months": 31}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -5373.4031014226075, "enrolment_fee": 0.585790260604455, "monthly_fee": 0.03721149838285384, "cover_months": 32}, "0.1": {"affected_rate": 0.03545937314319667, "servicer_cost": -4727.191303958596, "enrolment_fee": 0.585790260604455, "monthly_fee": 0.03721149838285384, "cover_months": 32}, "0.2": {"affected_rate": 0.0476815953654189, "servicer_cost": -3400.8625532192623, "enrolment_fee": 0.585790260604455, "monthly_fee": 0.03721149838285384, "cover_months": 32}, "0.3": {"affected_rate": 0.062465145148968684, "servicer_cost": -554.8401629178509, "enrolment_fee": 0.585790260604455, "monthly_fee": 0.03721149838285384, "cover_months": 32}, "0.4": {"affected_rate": 0.07939485895368248, "servicer_cost": 3256.788846227635, "enrolment_fee": 0.585790260604455, "monthly_fee": 0.03721149838285384, "cover_months": 32}, "0.5": {"affected_rate": 0.09120041450923803, "servicer_cost": 9569.875645774035, "enrolment_fee": 0.585790260604455, "monthly_fee": 0.03721149838285384, "cover_months": 32}, "0.6": {"affected_rate": 0.09620041450923802, "servicer_cost": 16341.44973754269, "enrolment_fee": 0.585790260604455, "monthly_fee": 0.03721149838285384, "cover_months": 32}, "0.7": {"affected_rate": 0.10208276745041452, "servicer_cost": 23180.66383401459, "enrolment_fee": 0.585790260604455, "monthly_fee": 0.03721149838285384, "cover_months": 32}, "0.8": {"affected_rate": 0.10208276745041452, "servicer_cost": 42798.74761569752, "enrolment_fee": 0.585790260604455, "monthly_fee": 0.03721149838285384, "cover_months": 32}, "0.9": {"affected_rate": 0.10208276745041452, "servicer_cost": 59316.47079253154, "enrolment_fee": 0.585790260604455, "monthly_fee": 0.03721149838285384, "cover_months": 32}, "1.0": {"affected_rate": 0.10208276745041452, "servicer_cost": 69496.29753824217, "enrolment_fee": 0.585790260604455, "monthly_fee": 0.03721149838285384, "cover_months": 32}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -7332.716553225679, "enrolment_fee": 0.3046134218188421, "monthly_fee": 0.06440146890669765, "cover_months": 30}, "0.1": {"affected_rate": 0.01910836304218657, "servicer_cost": -6541.6467274847855, "enrolment_fee": 0.3046134218188421, "monthly_fee": 0.06440146890669765, "cover_months": 30}, "0.2": {"affected_rate": 0.01910836304218657, "servicer_cost": -4980.260361850802, "enrolment_fee": 0.3046134218188421, "monthly_fee": 0.06440146890669765, "cover_months": 30}, "0.3": {"affected_rate": 0.02577502970885324, "servicer_cost": -1938.12869815456, "enrolment_fee": 0.3046134218188421, "monthly_fee": 0.06440146890669765, "cover_months": 30}, "0.4": {"affected_rate": 0.028900029708853237, "servicer_cost": 2197.311732436791, "enrolment_fee": 0.3046134218188421, "monthly_fee": 0.06440146890669765, "cover_months": 30}, "0.5": {"affected_rate": 0.03515002970885324, "servicer_cost": 9132.516642578685, "enrolment_fee": 0.3046134218188421, "monthly_fee": 0.06440146890669765, "cover_months": 30}, "0.6": {"affected_rate": 0.049409288968112496, "servicer_cost": 15752.925136120484, "enrolment_fee": 0.3046134218188421, "monthly_fee": 0.06440146890669765, "cover_months": 30}, "0.7": {"affected_rate": 0.08501144144526498, "servicer_cost": 22405.28643803833, "enrolment_fee": 0.3046134218188421, "monthly_fee": 0.06440146890669765, "cover_months": 30}, "0.8": {"affected_rate": 0.12936723679370737, "servicer_cost": 42209.868007850586, "enrolment_fee": 0.3046134218188421, "monthly_fee": 0.06440146890669765, "cover_months": 30}, "0.9": {"affected_rate": 0.17894425699572758, "servicer_cost": 58402.8193914148, "enrolment_fee": 0.3046134218188421, "monthly_fee": 0.06440146890669765, "cover_months": 30}, "1.0": {"affected_rate": 0.24504574809721866, "servicer_cost": 70235.02925177536, "enrolment_fee": 0.3046134218188421, "monthly_fee": 0.06440146890669765, "cover_months": 30}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -16679.98924874553, "enrolment_fee": 0.356635013080723, "monthly_fee": 0.18574467043406312, "cover_months": 32}, "0.1": {"affected_rate": 0.01910836304218657, "servicer_cost": -15181.237429712452, "enrolment_fee": 0.356635013080723, "monthly_fee": 0.18574467043406312, "cover_months": 32}, "0.2": {"affected_rate": 0.01910836304218657, "servicer_cost": -12739.087089637236, "enrolment_fee": 0.356635013080723, "monthly_fee": 0.18574467043406312, "cover_months": 32}, "0.3": {"affected_rate": 0.025775029708853238, "servicer_cost": -8794.468031165761, "enrolment_fee": 0.356635013080723, "monthly_fee": 0.18574467043406312, "cover_months": 32}, "0.4": {"affected_rate": 0.028900029708853237, "servicer_cost": -4620.969345527511, "enrolment_fee": 0.356635013080723, "monthly_fee": 0.18574467043406312, "cover_months": 32}, "0.5": {"affected_rate": 0.03515002970885324, "servicer_cost": 3761.673520777121, "enrolment_fee": 0.356635013080723, "monthly_fee": 0.18574467043406312, "cover_months": 32}, "0.6": {"affected_rate": 0.040150029708853244, "servicer_cost": 9849.574799548293, "enrolment_fee": 0.356635013080723, "monthly_fee": 0.18574467043406312, "cover_months": 32}, "0.7": {"affected_rate": 0.04015002970885324, "servicer_cost": 16635.943491990103, "enrolment_fee": 0.356635013080723, "monthly_fee": 0.18574467043406312, "cover_months": 32}, "0.8": {"affected_rate": 0.08461337933487409, "servicer_cost": 33445.17067626305, "enrolment_fee": 0.356635013080723, "monthly_fee": 0.18574467043406312, "cover_months": 32}, "0.9": {"affected_rate": 0.1338129105958962, "servicer_cost": 45649.443282357315, "enrolment_fee": 0.356635013080723, "monthly_fee": 0.18574467043406312, "cover_months": 32}, "1.0": {"affected_rate": 0.26675745441826193, "servicer_cost": 60624.51738543019, "enrolment_fee": 0.356635013080723, "monthly_fee": 0.18574467043406312, "cover_months": 32}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -4165.6644023575645, "enrolment_fee": 0.3042344836683961, "monthly_fee": 0.3688529927760936, "cover_months": 28}, "0.1": {"affected_rate": 0.0204782260558852, "servicer_cost": -2432.000627442902, "enrolment_fee": 0.3042344836683961, "monthly_fee": 0.3688529927760936, "cover_months": 28}, "0.2": {"affected_rate": 0.04964751186900663, "servicer_cost": -884.9340099450925, "enrolment_fee": 0.3042344836683961, "monthly_fee": 0.3688529927760936, "cover_months": 28}, "0.3": {"affected_rate": 0.14566814251645033, "servicer_cost": 995.3254724007944, "enrolment_fee": 0.3042344836683961, "monthly_fee": 0.3688529927760936, "cover_months": 28}, "0.4": {"affected_rate": 0.22753076988371107, "servicer_cost": 2755.4430960552263, "enrolment_fee": 0.3042344836683961, "monthly_fee": 0.3688529927760936, "cover_months": 28}, "0.5": {"affected_rate": 0.37617947684124153, "servicer_cost": 4435.212623140674, "enrolment_fee": 0.3042344836683961, "monthly_fee": 0.3688529927760936, "cover_months": 28}, "0.6": {"affected_rate": 0.6202908815041167, "servicer_cost": 5497.508490712186, "enrolment_fee": 0.3042344836683961, "monthly_fee": 0.3688529927760936, "cover_months": 28}, "0.7": {"affected_rate": 0.7334477831536655, "servicer_cost": 6060.7263263512705, "enrolment_fee": 0.3042344836683961, "monthly_fee": 0.3688529927760936, "cover_months": 28}, "0.8": {"affected_rate": 0.9011567707891237, "servicer_cost": 7637.812785271215, "enrolment_fee": 0.3042344836683961, "monthly_fee": 0.3688529927760936, "cover_months": 28}, "0.9": {"affected_rate": 0.9447005772005772, "servicer_cost": 9382.237392962823, "enrolment_fee": 0.3042344836683961, "monthly_fee": 0.3688529927760936, "cover_months": 28}, "1.0": {"affected_rate": 0.9751515040037277, "servicer_cost": 11128.505918647488, "enrolment_fee": 0.3042344836683961, "monthly_fee": 0.3688529927760936, "cover_months": 28}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -12089.326893969886, "enrolment_fee": 0.15757205942938107, "monthly_fee": 0.11761927784321008, "cover_months": 30}, "0.1": {"affected_rate": 0.007670454545454545, "servicer_cost": -10950.048981531612, "enrolment_fee": 0.15757205942938107, "monthly_fee": 0.11761927784321008, "cover_months": 30}, "0.2": {"affected_rate": 0.007670454545454545, "servicer_cost": -8933.153772871186, "enrolment_fee": 0.15757205942938107, "monthly_fee": 0.11761927784321008, "cover_months": 30}, "0.3": {"affected_rate": 0.014337121212121213, "servicer_cost": -5470.841571264541, "enrolment_fee": 0.15757205942938107, "monthly_fee": 0.11761927784321008, "cover_months": 30}, "0.4": {"affected_rate": 0.014337121212121213, "servicer_cost": -1485.4941900496765, "enrolment_fee": 0.15757205942938107, "monthly_fee": 0.11761927784321008, "cover_months": 30}, "0.5": {"affected_rate": 0.023017676767676767, "servicer_cost": 6263.215942776095, "enrolment_fee": 0.15757205942938107, "monthly_fee": 0.11761927784321008, "cover_months": 30}, "0.6": {"affected_rate": 0.04109638047138047, "servicer_cost": 12593.762008520964, "enrolment_fee": 0.15757205942938107, "monthly_fee": 0.11761927784321008, "cover_months": 30}, "0.7": {"affected_rate": 0.08712634043516396, "servicer_cost": 19317.708461184524, "enrolment_fee": 0.15757205942938107, "monthly_fee": 0.11761927784321008, "cover_months": 30}, "0.8": {"affected_rate": 0.13803033839798545, "servicer_cost": 39025.56345403217, "enrolment_fee": 0.15757205942938107, "monthly_fee": 0.11761927784321008, "cover_months": 30}, "0.9": {"affected_rate": 0.21948897235661943, "servicer_cost": 54241.949701087935, "enrolment_fee": 0.15757205942938107, "monthly_fee": 0.11761927784321008, "cover_months": 30}, "1.0": {"affected_rate": 0.25154765441530147, "servicer_cost": 69630.30985363027, "enrolment_fee": 0.15757205942938107, "monthly_fee": 0.11761927784321008, "cover_months": 30}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -14322.543050082028, "enrolment_fee": 0.36976736810940286, "monthly_fee": 0.13733943955530786, "cover_months": 31}, "0.1": {"affected_rate": 0.01910836304218657, "servicer_cost": -13064.812587223016, "enrolment_fee": 0.36976736810940286, "monthly_fee": 0.13733943955530786, "cover_months": 31}, "0.2": {"affected_rate": 0.01910836304218657, "servicer_cost": -10946.377660349348, "enrolment_fee": 0.36976736810940286, "monthly_fee": 0.13733943955530786, "cover_months": 31}, "0.3": {"affected_rate": 0.025775029708853238, "servicer_cost": -7301.127245247226, "enrolment_fee": 0.36976736810940286, "monthly_fee": 0.13733943955530786, "cover_months": 31}, "0.4": {"affected_rate": 0.028900029708853237, "servicer_cost": -3348.8889039146525, "enrolment_fee": 0.36976736810940286, "monthly_fee": 0.13733943955530786, "cover_months": 31}, "0.5": {"affected_rate": 0.03515002970885324, "servicer_cost": 4794.51470218104, "enrolment_fee": 0.36976736810940286, "monthly_fee": 0.13733943955530786, "cover_months": 31}, "0.6": {"affected_rate": 0.040150029708853244, "servicer_cost": 10858.149646302634, "enrolment_fee": 0.36976736810940286, "monthly_fee": 0.13733943955530786, "cover_months": 31}, "0.7": {"affected_rate": 0.040150029708853244, "servicer_cost": 17693.40603162356, "enrolment_fee": 0.36976736810940286, "monthly_fee": 0.13733943955530786, "cover_months": 31}, "0.8": {"affected_rate": 0.040150029708853244, "servicer_cost": 37253.82151797045, "enrolment_fee": 0.36976736810940286, "monthly_fee": 0.13733943955530786, "cover_months": 31}, "0.9": {"affected_rate": 0.05454083820027148, "servicer_cost": 52316.87327351999, "enrolment_fee": 0.36976736810940286, "monthly_fee": 0.13733943955530786, "cover_months": 31}, "1.0": {"affected_rate": 0.07875945494937604, "servicer_cost": 68247.47478724476, "enrolment_fee": 0.36976736810940286, "monthly_fee": 0.13733943955530786, "cover_months": 31}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -15283.416501613096, "enrolment_fee": 0.4449955814086901, "monthly_fee": 0.15161373598084357, "cover_months": 30}, "0.1": {"affected_rate": 0.022233363042186573, "servicer_cost": -13942.672956350052, "enrolment_fee": 0.4449955814086901, "monthly_fee": 0.15161373598084357, "cover_months": 30}, "0.2": {"affected_rate": 0.028900029708853237, "servicer_cost": -11771.210420234307, "enrolment_fee": 0.4449955814086901, "monthly_fee": 0.15161373598084357, "cover_months": 30}, "0.3": {"affected_rate": 0.039138124946948474, "servicer_cost": -8070.773273716589, "enrolment_fee": 0.4449955814086901, "monthly_fee": 0.15161373598084357, "cover_months": 30}, "0.4": {"affected_rate": 0.04226312494694848, "servicer_cost": -4027.93128835303, "enrolment_fee": 0.4449955814086901, "monthly_fee": 0.15161373598084357, "cover_months": 30}, "0.5": {"affected_rate": 0.05406868050250402, "servicer_cost": 4011.17341532346, "enrolment_fee": 0.4449955814086901, "monthly_fee": 0.15161373598084357, "cover_months": 30}, "0.6": {"affected_rate": 0.09773542497807204, "servicer_cost": 10160.905920036335, "enrolment_fee": 0.4449955814086901, "monthly_fee": 0.15161373598084357, "cover_months": 30}, "0.7": {"affected_rate": 0.15477189613219028, "servicer_cost": 16856.239168583204, "enrolment_fee": 0.4449955814086901, "monthly_fee": 0.15161373598084357, "cover_months": 30}, "0.8": {"affected_rate": 0.2595307946410888, "servicer_cost": 35679.97630924727, "enrolment_fee": 0.4449955814086901, "monthly_fee": 0.15161373598084357, "cover_months": 30}, "0.9": {"affected_rate": 0.33231821011232776, "servicer_cost": 49733.73705775825, "enrolment_fee": 0.4449955814086901, "monthly_fee": 0.15161373598084357, "cover_months": 30}, "1.0": {"affected_rate": 0.35056736836148594, "servicer_cost": 65219.9479601831, "enrolment_fee": 0.4449955814086901, "monthly_fee": 0.15161373598084357, "cover_months": 30}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -7314.6861963275205, "enrolment_fee": 0.42992151096453113, "monthly_fee": 0.3809611309726103, "cover_months": 33}, "0.1": {"affected_rate": 0.022233363042186573, "servicer_cost": -4933.114691534414, "enrolment_fee": 0.42992151096453113, "monthly_fee": 0.3809611309726103, "cover_months": 33}, "0.2": {"affected_rate": 0.0344555852644088, "servicer_cost": -2547.2865591247655, "enrolment_fee": 0.42992151096453113, "monthly_fee": 0.3809611309726103, "cover_months": 33}, "0.3": {"affected_rate": 0.08722048920578332, "servicer_cost": 512.5261902232899, "enrolment_fee": 0.42992151096453113, "monthly_fee": 0.3809611309726103, "cover_months": 33}, "0.4": {"affected_rate": 0.16146623801035567, "servicer_cost": 3861.7376671438783, "enrolment_fee": 0.42992151096453113, "monthly_fee": 0.3809611309726103, "cover_months": 33}, "0.5": {"affected_rate": 0.265507243301361, "servicer_cost": 7328.584403487255, "enrolment_fee": 0.42992151096453113, "monthly_fee": 0.3809611309726103, "cover_months": 33}, "0.6": {"affected_rate": 0.35602852757264525, "servicer_cost": 9445.399531414349, "enrolment_fee": 0.42992151096453113, "monthly_fee": 0.3809611309726103, "cover_months": 33}, "0.7": {"affected_rate": 0.46251876255552726, "servicer_cost": 10569.202821404615, "enrolment_fee": 0.42992151096453113, "monthly_fee": 0.3809611309726103, "cover_months": 33}, "0.8": {"affected_rate": 0.6302277501909855, "servicer_cost": 13037.937339036967, "enrolment_fee": 0.42992151096453113, "monthly_fee": 0.3809611309726103, "cover_months": 33}, "0.9": {"affected_rate": 0.6836452499822299, "servicer_cost": 15992.40390469925, "enrolment_fee": 0.42992151096453113, "monthly_fee": 0.3809611309726103, "cover_months": 33}, "1.0": {"affected_rate": 0.8999566125542774, "servicer_cost": 18958.414421479523, "enrolment_fee": 0.42992151096453113, "monthly_fee": 0.3809611309726103, "cover_months": 33}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -10869.059968685906, "enrolment_fee": 0.23220122057589562, "monthly_fee": 0.2357586418143433, "cover_months": 28}, "0.1": {"affected_rate": 0.007670454545454545, "servicer_cost": -8965.032889669319, "enrolment_fee": 0.23220122057589562, "monthly_fee": 0.2357586418143433, "cover_months": 28}, "0.2": {"affected_rate": 0.007670454545454545, "servicer_cost": -6260.5443626350225, "enrolment_fee": 0.23220122057589562, "monthly_fee": 0.2357586418143433, "cover_months": 28}, "0.3": {"affected_rate": 0.014337121212121213, "servicer_cost": -2321.903297730272, "enrolment_fee": 0.23220122057589562, "monthly_fee": 0.2357586418143433, "cover_months": 28}, "0.4": {"affected_rate": 0.017462121212121214, "servicer_cost": 2317.6522616411685, "enrolment_fee": 0.23220122057589562, "monthly_fee": 0.2357586418143433, "cover_months": 28}, "0.5": {"affected_rate": 0.14718756103081784, "servicer_cost": 10298.397681140701, "enrolment_fee": 0.23220122057589562, "monthly_fee": 0.2357586418143433, "cover_months": 28}, "0.6": {"affected_rate": 0.36684713026624793, "servicer_cost": 15475.96547639774, "enrolment_fee": 0.23220122057589562, "monthly_fee": 0.2357586418143433, "cover_months": 28}, "0.7": {"affected_rate": 0.6094139221345103, "servicer_cost": 19534.565580235776, "enrolment_fee": 0.23220122057589562, "monthly_fee": 0.2357586418143433, "cover_months": 28}, "0.8": {"affected_rate": 0.8048694225164812, "servicer_cost": 22881.313602950006, "enrolment_fee": 0.23220122057589562, "monthly_fee": 0.2357586418143433, "cover_months": 28}, "0.9": {"affected_rate": 0.8619085992983052, "servicer_cost": 26428.84318201439, "enrolment_fee": 0.23220122057589562, "monthly_fee": 0.2357586418143433, "cover_months": 28}, "1.0": {"affected_rate": 0.9167734813287612, "servicer_cost": 32725.413660502665, "enrolment_fee": 0.23220122057589562, "monthly_fee": 0.2357586418143433, "cover_months": 28}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -3206.6856097668647, "enrolment_fee": 0.40073882085978546, "monthly_fee": 0.39947845664815446, "cover_months": 30}, "0.1": {"affected_rate": 0.02915878161144076, "servicer_cost": -1801.8109259875296, "enrolment_fee": 0.40073882085978546, "monthly_fee": 0.39947845664815446, "cover_months": 30}, "0.2": {"affected_rate": 0.07721695631345107, "servicer_cost": -693.6149604851591, "enrolment_fee": 0.40073882085978546, "monthly_fee": 0.39947845664815446, "cover_months": 30}, "0.3": {"affected_rate": 0.17323758696089478, "servicer_cost": 561.9520956878357, "enrolment_fee": 0.40073882085978546, "monthly_fee": 0.39947845664815446, "cover_months": 30}, "0.4": {"affected_rate": 0.2689049281328693, "servicer_cost": 1882.2084716848326, "enrolment_fee": 0.40073882085978546, "monthly_fee": 0.39947845664815446, "cover_months": 30}, "0.5": {"affected_rate": 0.40930447684124155, "servicer_cost": 3113.2146321972664, "enrolment_fee": 0.40073882085978546, "monthly_fee": 0.39947845664815446, "cover_months": 30}, "0.6": {"affected_rate": 0.5941659062614945, "servicer_cost": 3881.712494617315, "enrolment_fee": 0.40073882085978546, "monthly_fee": 0.39947845664815446, "cover_months": 30}, "0.7": {"affected_rate": 0.6908076563958917, "servicer_cost": 4975.601508872604, "enrolment_fee": 0.40073882085978546, "monthly_fee": 0.39947845664815446, "cover_months": 30}, "0.8": {"affected_rate": 0.881698462213168, "servicer_cost": 6091.1528065195225, "enrolment_fee": 0.40073882085978546, "monthly_fee": 0.39947845664815446, "cover_months": 30}, "0.9": {"affected_rate": 0.9309565543389071, "servicer_cost": 8539.635795587037, "enrolment_fee": 0.40073882085978546, "monthly_fee": 0.39947845664815446, "cover_months": 30}, "1.0": {"affected_rate": 0.9698214127155719, "servicer_cost": 8864.73227379983, "enrolment_fee": 0.40073882085978546, "monthly_fee": 0.39947845664815446, "cover_months": 30}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -3427.405569830931, "enrolment_fee": 0.3070707894154482, "monthly_fee": 0.025198598523949303, "cover_months": 31}, "0.1": {"affected_rate": 0.01910836304218657, "servicer_cost": -2966.5105904236925, "enrolment_fee": 0.3070707894154482, "monthly_fee": 0.025198598523949303, "cover_months": 31}, "0.2": {"affected_rate": 0.01910836304218657, "servicer_cost": -1646.6403805320272, "enrolment_fee": 0.3070707894154482, "monthly_fee": 0.025198598523949303, "cover_months": 31}, "0.3": {"affected_rate": 0.025775029708853238, "servicer_cost": 1274.9826765289147, "enrolment_fee": 0.3070707894154482, "monthly_fee": 0.025198598523949303, "cover_months": 31}, "0.4": {"affected_rate": 0.028900029708853237, "servicer_cost": 5167.67130289262, "enrolment_fee": 0.3070707894154482, "monthly_fee": 0.025198598523949303, "cover_months": 31}, "0.5": {"affected_rate": 0.03515002970885324, "servicer_cost": 11424.092771161577, "enrolment_fee": 0.3070707894154482, "monthly_fee": 0.025198598523949303, "cover_months": 31}, "0.6": {"affected_rate": 0.040150029708853244, "servicer_cost": 18386.047523818626, "enrolment_fee": 0.3070707894154482, "monthly_fee": 0.025198598523949303, "cover_months": 31}, "0.7": {"affected_rate": 0.040150029708853244, "servicer_cost": 25125.412132825473, "enrolment_fee": 0.3070707894154482, "monthly_fee": 0.025198598523949303, "cover_months": 31}, "0.8": {"affected_rate": 0.040150029708853244, "servicer_cost": 44876.61572421629, "enrolment_fee": 0.3070707894154482, "monthly_fee": 0.025198598523949303, "cover_months": 31}, "0.9": {"affected_rate": 0.04015002970885324, "servicer_cost": 61491.64957769534, "enrolment_fee": 0.3070707894154482, "monthly_fee": 0.025198598523949303, "cover_months": 31}, "1.0": {"affected_rate": 0.04015002970885324, "servicer_cost": 71001.99723495093, "enrolment_fee": 0.3070707894154482, "monthly_fee": 0.025198598523949303, "cover_months": 31}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -4837.407307947327, "enrolment_fee": 0.5740193093742352, "monthly_fee": 0.3986484303270525, "cover_months": 32}, "0.1": {"affected_rate": 0.036829236156895304, "servicer_cost": -2982.027750088993, "enrolment_fee": 0.5740193093742352, "monthly_fee": 0.3986484303270525, "cover_months": 32}, "0.2": {"affected_rate": 0.07031327226037679, "servicer_cost": -1297.6224263488857, "enrolment_fee": 0.5740193093742352, "monthly_fee": 0.3986484303270525, "cover_months": 32}, "0.3": {"affected_rate": 0.155568936167244, "servicer_cost": 728.5617852668132, "enrolment_fee": 0.5740193093742352, "monthly_fee": 0.3986484303270525, "cover_months": 32}, "0.4": {"affected_rate": 0.24440757363551482, "servicer_cost": 2707.4387609713194, "enrolment_fee": 0.5740193093742352, "monthly_fee": 0.3986484303270525, "cover_months": 32}, "0.5": {"affected_rate": 0.3682727308094955, "servicer_cost": 4595.47323687436, "enrolment_fee": 0.5740193093742352, "monthly_fee": 0.3986484303270525, "cover_months": 32}, "0.6": {"affected_rate": 0.45879401508077977, "servicer_cost": 5983.401862859699, "enrolment_fee": 0.5740193093742352, "monthly_fee": 0.3986484303270525, "cover_months": 32}, "0.7": {"affected_rate": 0.5652842500636618, "servicer_cost": 6959.677720945872, "enrolment_fee": 0.5740193093742352, "monthly_fee": 0.3986484303270525, "cover_months": 32}, "0.8": {"affected_rate": 0.7329932376991201, "servicer_cost": 8843.140978168392, "enrolment_fee": 0.5740193093742352, "monthly_fee": 0.3986484303270525, "cover_months": 32}, "0.9": {"affected_rate": 0.7742156155391449, "servicer_cost": 10820.478705399666, "enrolment_fee": 0.5740193093742352, "monthly_fee": 0.3986484303270525, "cover_months": 32}, "1.0": {"affected_rate": 0.9240248138250934, "servicer_cost": 12799.708213338748, "enrolment_fee": 0.5740193093742352, "monthly_fee": 0.3986484303270525, "cover_months": 32}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -2969.976168982179, "enrolment_fee": 0.1281221108328166, "monthly_fee": 0.02566836358764875, "cover_months": 30}, "0.1": {"affected_rate": 0.0, "servicer_cost": -2513.9310038135286, "enrolment_fee": 0.1281221108328166, "monthly_fee": 0.02566836358764875, "cover_months": 30}, "0.2": {"affected_rate": 0.0, "servicer_cost": -1171.975249089748, "enrolment_fee": 0.1281221108328166, "monthly_fee": 0.02566836358764875, "cover_months": 30}, "0.3": {"affected_rate": 0.006666666666666666, "servicer_cost": 1680.693321267272, "enrolment_fee": 0.1281221108328166, "monthly_fee": 0.02566836358764875, "cover_months": 30}, "0.4": {"affected_rate": 0.006666666666666666, "servicer_cost": 5563.997802606155, "enrolment_fee": 0.1281221108328166, "monthly_fee": 0.02566836358764875, "cover_months": 30}, "0.5": {"affected_rate": 0.009791666666666667, "servicer_cost": 11900.161993577825, "enrolment_fee": 0.1281221108328166, "monthly_fee": 0.02566836358764875, "cover_months": 30}, "0.6": {"affected_rate": 0.01662037037037037, "servicer_cost": 18940.546758472043, "enrolment_fee": 0.1281221108328166, "monthly_fee": 0.02566836358764875, "cover_months": 30}, "0.7": {"affected_rate": 0.04268518518518518, "servicer_cost": 25666.555748866627, "enrolment_fee": 0.1281221108328166, "monthly_fee": 0.02566836358764875, "cover_months": 30}, "0.8": {"affected_rate": 0.06678543134425488, "servicer_cost": 45361.69316615469, "enrolment_fee": 0.1281221108328166, "monthly_fee": 0.02566836358764875, "cover_months": 30}, "0.9": {"affected_rate": 0.11278921922304277, "servicer_cost": 61960.12727953885, "enrolment_fee": 0.1281221108328166, "monthly_fee": 0.02566836358764875, "cover_months": 30}, "1.0": {"affected_rate": 0.17018311617576323, "servicer_cost": 71493.56664078872, "enrolment_fee": 0.1281221108328166, "monthly_fee": 0.02566836358764875, "cover_months": 30}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -6627.9620985329, "enrolment_fee": 0.41658876811793205, "monthly_fee": 0.3362198483785215, "cover_months": 28}, "0.1": {"affected_rate": 0.022233363042186573, "servicer_cost": -4415.4663436629735, "enrolment_fee": 0.41658876811793205, "monthly_fee": 0.3362198483785215, "cover_months": 28}, "0.2": {"affected_rate": 0.0344555852644088, "servicer_cost": -2024.2719667315396, "enrolment_fee": 0.41658876811793205, "monthly_fee": 0.3362198483785215, "cover_months": 28}, "0.3": {"affected_rate": 0.08722048920578332, "servicer_cost": 987.8846820642648, "enrolment_fee": 0.41658876811793205, "monthly_fee": 0.3362198483785215, "cover_months": 28}, "0.4": {"affected_rate": 0.16146623801035567, "servicer_cost": 4015.0516458527118, "enrolment_fee": 0.41658876811793205, "monthly_fee": 0.3362198483785215, "cover_months": 28}, "0.5": {"affected_rate": 0.34166047732224203, "servicer_cost": 7193.3631619022, "enrolment_fee": 0.41658876811793205, "monthly_fee": 0.3362198483785215, "cover_months": 28}, "0.6": {"affected_rate": 0.5940694232238349, "servicer_cost": 9274.606560462275, "enrolment_fee": 0.41658876811793205, "monthly_fee": 0.3362198483785215, "cover_months": 28}, "0.7": {"affected_rate": 0.7267811164869988, "servicer_cost": 9998.157975515926, "enrolment_fee": 0.41658876811793205, "monthly_fee": 0.3362198483785215, "cover_months": 28}, "0.8": {"affected_rate": 0.894490104122457, "servicer_cost": 11811.86554502499, "enrolment_fee": 0.41658876811793205, "monthly_fee": 0.3362198483785215, "cover_months": 28}, "0.9": {"affected_rate": 0.9380339105339106, "servicer_cost": 14470.008084526635, "enrolment_fee": 0.41658876811793205, "monthly_fee": 0.3362198483785215, "cover_months": 28}, "1.0": {"affected_rate": 0.9689706495481245, "servicer_cost": 17156.712734861503, "enrolment_fee": 0.41658876811793205, "monthly_fee": 0.3362198483785215, "cover_months": 28}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -5471.992350396821, "enrolment_fee": 0.4609747198808698, "monthly_fee": 0.04145184980412342, "cover_months": 31}, "0.1": {"affected_rate": 0.022233363042186573, "servicer_cost": -4812.7075285952615, "enrolment_fee": 0.4609747198808698, "monthly_fee": 0.04145184980412342, "cover_months": 31}, "0.2": {"affected_rate": 0.0344555852644088, "servicer_cost": -3468.4394242628396, "enrolment_fee": 0.4609747198808698, "monthly_fee": 0.04145184980412342, "cover_months": 31}, "0.3": {"affected_rate": 0.04469368050250404, "servicer_cost": -564.4341884156576, "enrolment_fee": 0.4609747198808698, "monthly_fee": 0.04145184980412342, "cover_months": 31}, "0.4": {"affected_rate": 0.04781868050250403, "servicer_cost": 3394.6546117575954, "enrolment_fee": 0.4609747198808698, "monthly_fee": 0.04145184980412342, "cover_months": 31}, "0.5": {"affected_rate": 0.05406868050250403, "servicer_cost": 9760.138003318969, "enrolment_fee": 0.4609747198808698, "monthly_fee": 0.04145184980412342, "cover_months": 31}, "0.6": {"affected_rate": 0.05906868050250404, "servicer_cost": 16754.158305706318, "enrolment_fee": 0.4609747198808698, "monthly_fee": 0.04145184980412342, "cover_months": 31}, "0.7": {"affected_rate": 0.0649510334436805, "servicer_cost": 23444.879426049527, "enrolment_fee": 0.4609747198808698, "monthly_fee": 0.04145184980412342, "cover_months": 31}, "0.8": {"affected_rate": 0.0649510334436805, "servicer_cost": 43154.61765755045, "enrolment_fee": 0.4609747198808698, "monthly_fee": 0.04145184980412342, "cover_months": 31}, "0.9": {"affected_rate": 0.0649510334436805, "servicer_cost": 59654.94770823002, "enrolment_fee": 0.4609747198808698, "monthly_fee": 0.04145184980412342, "cover_months": 31}, "1.0": {"affected_rate": 0.0649510334436805, "servicer_cost": 70156.99338488397, "enrolment_fee": 0.4609747198808698, "monthly_fee": 0.04145184980412342, "cover_months": 31}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -8870.643629230703, "enrolment_fee": 0.3417309408066198, "monthly_fee": 0.34832095071506575, "cover_months": 32}, "0.1": {"affected_rate": 0.01910836304218657, "servicer_cost": -6339.652444184304, "enrolment_fee": 0.3417309408066198, "monthly_fee": 0.34832095071506575, "cover_months": 32}, "0.2": {"affected_rate": 0.024663918597742127, "servicer_cost": -3521.651090563475, "enrolment_fee": 0.3417309408066198, "monthly_fee": 0.34832095071506575, "cover_months": 32}, "0.3": {"affected_rate": 0.06463420974450387, "servicer_cost": 235.66561650633443, "enrolment_fee": 0.3417309408066198, "monthly_fee": 0.34832095071506575, "cover_months": 32}, "0.4": {"affected_rate": 0.1301762548453725, "servicer_cost": 4196.318346599805, "enrolment_fee": 0.3417309408066198, "monthly_fee": 0.34832095071506575, "cover_months": 32}, "0.5": {"affected_rate": 0.21640972045383808, "servicer_cost": 8859.183051096537, "enrolment_fee": 0.3417309408066198, "monthly_fee": 0.34832095071506575, "cover_months": 32}, "0.6": {"affected_rate": 0.29052888832300594, "servicer_cost": 11993.850854527598, "enrolment_fee": 0.3417309408066198, "monthly_fee": 0.34832095071506575, "cover_months": 32}, "0.7": {"affected_rate": 0.397019123305888, "servicer_cost": 13552.559510133233, "enrolment_fee": 0.3417309408066198, "monthly_fee": 0.34832095071506575, "cover_months": 32}, "0.8": {"affected_rate": 0.5647281109413461, "servicer_cost": 16086.568879270442, "enrolment_fee": 0.3417309408066198, "monthly_fee": 0.34832095071506575, "cover_months": 32}, "0.9": {"affected_rate": 0.6343923464215788, "servicer_cost": 19755.26140719706, "enrolment_fee": 0.3417309408066198, "monthly_fee": 0.34832095071506575, "cover_months": 32}, "1.0": {"affected_rate": 0.8751129425898128, "servicer_cost": 23484.29194377318, "enrolment_fee": 0.3417309408066198, "monthly_fee": 0.34832095071506575, "cover_months": 32}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -13979.070807748538, "enrolment_fee": 0.2326939570163841, "monthly_fee": 0.2060266334583598, "cover_months": 30}, "0.1": {"affected_rate": 0.007670454545454545, "servicer_cost": -12361.409161367734, "enrolment_fee": 0.2326939570163841, "monthly_fee": 0.2060266334583598, "cover_months": 30}, "0.2": {"affected_rate": 0.007670454545454545, "servicer_cost": -9767.82602735361, "enrolment_fee": 0.2326939570163841, "monthly_fee": 0.2060266334583598, "cover_months": 30}, "0.3": {"affected_rate": 0.014337121212121213, "servicer_cost": -5774.605982612264, "enrolment_fee": 0.2326939570163841, "monthly_fee": 0.2060266334583598, "cover_months": 30}, "0.4": {"affected_rate": 0.017462121212121214, "servicer_cost": -1448.9343931151855, "enrolment_fee": 0.2326939570163841, "monthly_fee": 0.2060266334583598, "cover_months": 30}, "0.5": {"affected_rate": 0.04524262230144584, "servicer_cost": 7014.971712623874, "enrolment_fee": 0.2326939570163841, "monthly_fee": 0.2060266334583598, "cover_months": 30}, "0.6": {"affected_rate": 0.106580121947769, "servicer_cost": 13038.557611834012, "enrolment_fee": 0.2326939570163841, "monthly_fee": 0.2060266334583598, "cover_months": 30}, "0.7": {"affected_rate": 0.16212605749370457, "servicer_cost": 19328.494114945253, "enrolment_fee": 0.2326939570163841, "monthly_fee": 0.2060266334583598, "cover_months": 30}, "0.8": {"affected_rate": 0.36993209127998283, "servicer_cost": 28953.569495988824, "enrolment_fee": 0.2326939570163841, "monthly_fee": 0.2060266334583598, "cover_months": 30}, "0.9": {"affected_rate": 0.4338680193995573, "servicer_cost": 36782.210997738744, "enrolment_fee": 0.2326939570163841, "monthly_fee": 0.2060266334583598, "cover_months": 30}, "1.0": {"affected_rate": 0.5744433213608336, "servicer_cost": 47491.56846281692, "enrolment_fee": 0.2326939570163841, "monthly_fee": 0.2060266334583598, "cover_months": 30}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -6700.973743938103, "enrolment_fee": 0.3013585981884497, "monthly_fee": 0.058133771740852686, "cover_months": 31}, "0.1": {"affected_rate": 0.01910836304218657, "servicer_cost": -5946.690170089639, "enrolment_fee": 0.3013585981884497, "monthly_fee": 0.058133771740852686, "cover_months": 31}, "0.2": {"affected_rate": 0.01910836304218657, "servicer_cost": -4505.047157447987, "enrolment_fee": 0.3013585981884497, "monthly_fee": 0.058133771740852686, "cover_months": 31}, "0.3": {"affected_rate": 0.025775029708853238, "servicer_cost": -1410.7960681374084, "enrolment_fee": 0.3013585981884497, "monthly_fee": 0.058133771740852686, "cover_months": 31}, "0.4": {"affected_rate": 0.028900029708853237, "servicer_cost": 2714.637254462558, "enrolment_fee": 0.3013585981884497, "monthly_fee": 0.058133771740852686, "cover_months": 31}, "0.5": {"affected_rate": 0.03515002970885324, "servicer_cost": 9498.57868018377, "enrolment_fee": 0.3013585981884497, "monthly_fee": 0.058133771740852686, "cover_months": 31}, "0.6": {"affected_rate": 0.040150029708853244, "servicer_cost": 16191.8234319464, "enrolment_fee": 0.3013585981884497, "monthly_fee": 0.058133771740852686, "cover_months": 31}, "0.7": {"affected_rate": 0.040150029708853244, "servicer_cost": 22825.896036932325, "enrolment_fee": 0.3013585981884497, "monthly_fee": 0.058133771740852686, "cover_months": 31}, "0.8": {"affected_rate": 0.040150029708853244, "servicer_cost": 42669.72081205009, "enrolment_fee": 0.3013585981884497, "monthly_fee": 0.058133771740852686, "cover_months": 31}, "0.9": {"affected_rate": 0.04015002970885324, "servicer_cost": 58991.76916199133, "enrolment_fee": 0.3013585981884497, "monthly_fee": 0.058133771740852686, "cover_months": 31}, "1.0": {"affected_rate": 0.040150029708853244, "servicer_cost": 70529.72319412034, "enrolment_fee": 0.3013585981884497, "monthly_fee": 0.058133771740852686, "cover_months": 31}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -16163.89833738712, "enrolment_fee": 0.5545880799046957, "monthly_fee": 0.15885360419689926, "cover_months": 31}, "0.1": {"affected_rate": 0.03545937314319667, "servicer_cost": -14838.17289333224, "enrolment_fee": 0.5545880799046957, "monthly_fee": 0.15885360419689926, "cover_months": 31}, "0.2": {"affected_rate": 0.0476815953654189, "servicer_cost": -12610.671959831103, "enrolment_fee": 0.5545880799046957, "monthly_fee": 0.15885360419689926, "cover_months": 31}, "0.3": {"affected_rate": 0.06246514514896867, "servicer_cost": -8869.613516951404, "enrolment_fee": 0.5545880799046957, "monthly_fee": 0.15885360419689926, "cover_months": 31}, "0.4": {"affected_rate": 0.07383930339812692, "servicer_cost": -4999.241105693903, "enrolment_fee": 0.5545880799046957, "monthly_fee": 0.15885360419689926, "cover_months": 31}, "0.5": {"affected_rate": 0.08564485895368248, "servicer_cost": 3128.3504682583734, "enrolment_fee": 0.5545880799046957, "monthly_fee": 0.15885360419689926, "cover_months": 31}, "0.6": {"affected_rate": 0.09064485895368249, "servicer_cost": 9088.395103484756, "enrolment_fee": 0.5545880799046957, "monthly_fee": 0.15885360419689926, "cover_months": 31}, "0.7": {"affected_rate": 0.09652721189485895, "servicer_cost": 15898.174505300154, "enrolment_fee": 0.5545880799046957, "monthly_fee": 0.15885360419689926, "cover_months": 31}, "0.8": {"affected_rate": 0.11263832300597007, "servicer_cost": 34635.00169807866, "enrolment_fee": 0.5545880799046957, "monthly_fee": 0.15885360419689926, "cover_months": 31}, "0.9": {"affected_rate": 0.12799215898480604, "servicer_cost": 48991.02846697465, "enrolment_fee": 0.5545880799046957, "monthly_fee": 0.15885360419689926, "cover_months": 31}, "1.0": {"affected_rate": 0.15448644726726568, "servicer_cost": 64949.76239293453, "enrolment_fee": 0.5545880799046957, "monthly_fee": 0.15885360419689926, "cover_months": 31}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -8110.174296151565, "enrolment_fee": 0.3520872383210705, "monthly_fee": 0.3646577418535384, "cover_months": 32}, "0.1": {"affected_rate": 0.01910836304218657, "servicer_cost": -5694.1087363452225, "enrolment_fee": 0.3520872383210705, "monthly_fee": 0.3646577418535384, "cover_months": 32}, "0.2": {"affected_rate": 0.02466391859774213, "servicer_cost": -3064.6376692534673, "enrolment_fee": 0.3520872383210705, "monthly_fee": 0.3646577418535384, "cover_months": 32}, "0.3": {"affected_rate": 0.07742882253911665, "servicer_cost": 321.15934338605774, "enrolment_fee": 0.3520872383210705, "monthly_fee": 0.3646577418535384, "cover_months": 32}, "0.4": {"affected_rate": 0.151674571343689, "servicer_cost": 3952.9591625300664, "enrolment_fee": 0.3520872383210705, "monthly_fee": 0.3646577418535384, "cover_months": 32}, "0.5": {"affected_rate": 0.2501600210791387, "servicer_cost": 7916.397818607731, "enrolment_fee": 0.3520872383210705, "monthly_fee": 0.3646577418535384, "cover_months": 32}, "0.6": {"affected_rate": 0.340681305350423, "servicer_cost": 10582.61868836914, "enrolment_fee": 0.3520872383210705, "monthly_fee": 0.3646577418535384, "cover_months": 32}, "0.7": {"affected_rate": 0.44717154033330503, "servicer_cost": 11932.608856458028, "enrolment_fee": 0.3520872383210705, "monthly_fee": 0.3646577418535384, "cover_months": 32}, "0.8": {"affected_rate": 0.6148805279687632, "servicer_cost": 14476.48138215699, "enrolment_fee": 0.3520872383210705, "monthly_fee": 0.3646577418535384, "cover_months": 32}, "0.9": {"affected_rate": 0.6741740041668306, "servicer_cost": 17793.152261223266, "enrolment_fee": 0.3520872383210705, "monthly_fee": 0.3646577418535384, "cover_months": 32}, "1.0": {"affected_rate": 0.89389514950752, "servicer_cost": 21131.25870477739, "enrolment_fee": 0.3520872383210705, "monthly_fee": 0.3646577418535384, "cover_months": 32}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -14385.416912447792, "enrolment_fee": 0.614150550489952, "monthly_fee": 0.13064088249865077, "cover_months": 31}, "0.1": {"affected_rate": 0.03545937314319667, "servicer_cost": -13188.078772002347, "enrolment_fee": 0.614150550489952, "monthly_fee": 0.13064088249865077, "cover_months": 31}, "0.2": {"affected_rate": 0.0476815953654189, "servicer_cost": -11118.646364661456, "enrolment_fee": 0.614150550489952, "monthly_fee": 0.13064088249865077, "cover_months": 31}, "0.3": {"affected_rate": 0.06834749809014515, "servicer_cost": -7634.579585757352, "enrolment_fee": 0.614150550489952, "monthly_fee": 0.13064088249865077, "cover_months": 31}, "0.4": {"affected_rate": 0.08527721189485896, "servicer_cost": -3820.460838620057, "enrolment_fee": 0.614150550489952, "monthly_fee": 0.13064088249865077, "cover_months": 31}, "0.5": {"affected_rate": 0.0970827674504145, "servicer_cost": 3958.118999654089, "enrolment_fee": 0.614150550489952, "monthly_fee": 0.13064088249865077, "cover_months": 31}, "0.6": {"affected_rate": 0.10208276745041452, "servicer_cost": 10087.020742673758, "enrolment_fee": 0.614150550489952, "monthly_fee": 0.13064088249865077, "cover_months": 31}, "0.7": {"affected_rate": 0.10796512039159098, "servicer_cost": 16847.544325881696, "enrolment_fee": 0.614150550489952, "monthly_fee": 0.13064088249865077, "cover_months": 31}, "0.8": {"affected_rate": 0.10796512039159098, "servicer_cost": 36499.024846577886, "enrolment_fee": 0.614150550489952, "monthly_fee": 0.13064088249865077, "cover_months": 31}, "0.9": {"affected_rate": 0.1160438240952947, "servicer_cost": 51693.767585169524, "enrolment_fee": 0.614150550489952, "monthly_fee": 0.13064088249865077, "cover_months": 31}, "1.0": {"affected_rate": 0.12101333629041663, "servicer_cost": 67851.86146940767, "enrolment_fee": 0.614150550489952, "monthly_fee": 0.13064088249865077, "cover_months": 31}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -9234.347135584378, "enrolment_fee": 0.6254682665510625, "monthly_fee": 0.07534759408507849, "cover_months": 30}, "0.1": {"affected_rate": 0.03545937314319667, "servicer_cost": -8371.771806414139, "enrolment_fee": 0.6254682665510625, "monthly_fee": 0.07534759408507849, "cover_months": 30}, "0.2": {"affected_rate": 0.0476815953654189, "servicer_cost": -6799.873728935624, "enrolment_fee": 0.6254682665510625, "monthly_fee": 0.07534759408507849, "cover_months": 30}, "0.3": {"affected_rate": 0.06834749809014515, "servicer_cost": -3562.7805912403915, "enrolment_fee": 0.6254682665510625, "monthly_fee": 0.07534759408507849, "cover_months": 30}, "0.4": {"affected_rate": 0.08527721189485896, "servicer_cost": 314.52447814266463, "enrolment_fee": 0.6254682665510625, "monthly_fee": 0.07534759408507849, "cover_months": 30}, "0.5": {"affected_rate": 0.09708276745041451, "servicer_cost": 7340.50553438146, "enrolment_fee": 0.6254682665510625, "monthly_fee": 0.07534759408507849, "cover_months": 30}, "0.6": {"affected_rate": 0.11296512039159098, "servicer_cost": 13856.269732733568, "enrolment_fee": 0.6254682665510625, "monthly_fee": 0.07534759408507849, "cover_months": 30}, "0.7": {"affected_rate": 0.1580291712644654, "servicer_cost": 20286.337387041815, "enrolment_fee": 0.6254682665510625, "monthly_fee": 0.07534759408507849, "cover_months": 30}, "0.8": {"affected_rate": 0.19476558300087712, "servicer_cost": 40145.382763712114, "enrolment_fee": 0.6254682665510625, "monthly_fee": 0.07534759408507849, "cover_months": 30}, "0.9": {"affected_rate": 0.2774393444246386, "servicer_cost": 56183.15222145118, "enrolment_fee": 0.6254682665510625, "monthly_fee": 0.07534759408507849, "cover_months": 30}, "1.0": {"affected_rate": 0.3263625222816399, "servicer_cost": 68628.6995212667, "enrolment_fee": 0.6254682665510625, "monthly_fee": 0.07534759408507849, "cover_months": 30}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -11355.992790581013, "enrolment_fee": 0.4119147722514948, "monthly_fee": 0.27165108621065337, "cover_months": 31}, "0.1": {"affected_rate": 0.022233363042186573, "servicer_cost": -9234.1760199596, "enrolment_fee": 0.4119147722514948, "monthly_fee": 0.27165108621065337, "cover_months": 31}, "0.2": {"affected_rate": 0.028900029708853237, "servicer_cost": -6313.868142823915, "enrolment_fee": 0.4119147722514948, "monthly_fee": 0.27165108621065337, "cover_months": 31}, "0.3": {"affected_rate": 0.03556669637551991, "servicer_cost": -2396.604250336449, "enrolment_fee": 0.4119147722514948, "monthly_fee": 0.27165108621065337, "cover_months": 31}, "0.4": {"affected_rate": 0.038691696375519904, "servicer_cost": 2248.469968760778, "enrolment_fee": 0.4119147722514948, "monthly_fee": 0.27165108621065337, "cover_months": 31}, "0.5": {"affected_rate": 0.0811454000792236, "servicer_cost": 9668.787413234857, "enrolment_fee": 0.4119147722514948, "monthly_fee": 0.27165108621065337, "cover_months": 31}, "0.6": {"affected_rate": 0.10980310811193164, "servicer_cost": 14682.150451894511, "enrolment_fee": 0.4119147722514948, "monthly_fee": 0.27165108621065337, "cover_months": 31}, "0.7": {"affected_rate": 0.17741826528591237, "servicer_cost": 18397.74289449017, "enrolment_fee": 0.4119147722514948, "monthly_fee": 0.27165108621065337, "cover_months": 31}, "0.8": {"affected_rate": 0.3380502297001579, "servicer_cost": 21471.94429468937, "enrolment_fee": 0.4119147722514948, "monthly_fee": 0.27165108621065337, "cover_months": 31}, "0.9": {"affected_rate": 0.529523222966616, "servicer_cost": 25639.904955967817, "enrolment_fee": 0.4119147722514948, "monthly_fee": 0.27165108621065337, "cover_months": 31}, "1.0": {"affected_rate": 0.8091045826041189, "servicer_cost": 31771.877365397853, "enrolment_fee": 0.4119147722514948, "monthly_fee": 0.27165108621065337, "cover_months": 31}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -352.193511730131, "enrolment_fee": 0.12166874805341771, "monthly_fee": 0.0, "cover_months": 28}, "0.1": {"affected_rate": 0.0, "servicer_cost": -103.44906378019773, "enrolment_fee": 0.12166874805341771, "monthly_fee": 0.0, "cover_months": 28}, "0.2": {"affected_rate": 0.0, "servicer_cost": 1037.0284545434745, "enrolment_fee": 0.12166874805341771, "monthly_fee": 0.0, "cover_months": 28}, "0.3": {"affected_rate": 0.006666666666666666, "servicer_cost": 3777.2499928354346, "enrolment_fee": 0.12166874805341771, "monthly_fee": 0.0, "cover_months": 28}, "0.4": {"affected_rate": 0.006666666666666666, "servicer_cost": 7492.616531559029, "enrolment_fee": 0.12166874805341771, "monthly_fee": 0.0, "cover_months": 28}, "0.5": {"affected_rate": 0.009791666666666667, "servicer_cost": 12624.857995514354, "enrolment_fee": 0.12166874805341771, "monthly_fee": 0.0, "cover_months": 28}, "0.6": {"affected_rate": 0.08255300812529728, "servicer_cost": 20550.77878221249, "enrolment_fee": 0.12166874805341771, "monthly_fee": 0.0, "cover_months": 28}, "0.7": {"affected_rate": 0.245339741957389, "servicer_cost": 27292.31228227662, "enrolment_fee": 0.12166874805341771, "monthly_fee": 0.0, "cover_months": 28}, "0.8": {"affected_rate": 0.4714818705259881, "servicer_cost": 45695.23383625554, "enrolment_fee": 0.12166874805341771, "monthly_fee": 0.0, "cover_months": 28}, "0.9": {"affected_rate": 0.6718931613049259, "servicer_cost": 62979.375263695474, "enrolment_fee": 0.12166874805341771, "monthly_fee": 0.0, "cover_months": 28}, "1.0": {"affected_rate": 0.7989085710041592, "servicer_cost": 72556.36209029637, "enrolment_fee": 0.12166874805341771, "monthly_fee": 0.0, "cover_months": 28}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -10375.0798111004, "enrolment_fee": 0.19967979703842323, "monthly_fee": 0.09827305479183066, "cover_months": 29}, "0.1": {"affected_rate": 0.007670454545454545, "servicer_cost": -9321.281981006314, "enrolment_fee": 0.19967979703842323, "monthly_fee": 0.09827305479183066, "cover_months": 29}, "0.2": {"affected_rate": 0.007670454545454545, "servicer_cost": -7549.385912843983, "enrolment_fee": 0.19967979703842323, "monthly_fee": 0.09827305479183066, "cover_months": 29}, "0.3": {"affected_rate": 0.014337121212121213, "servicer_cost": -4121.143844467295, "enrolment_fee": 0.19967979703842323, "monthly_fee": 0.09827305479183066, "cover_months": 29}, "0.4": {"affected_rate": 0.017462121212121214, "servicer_cost": -216.2365876479797, "enrolment_fee": 0.19967979703842323, "monthly_fee": 0.09827305479183066, "cover_months": 29}, "0.5": {"affected_rate": 0.026929713804713807, "servicer_cost": 7285.956670363959, "enrolment_fee": 0.19967979703842323, "monthly_fee": 0.09827305479183066, "cover_months": 29}, "0.6": {"affected_rate": 0.0903337117675353, "servicer_cost": 13780.446179212513, "enrolment_fee": 0.19967979703842323, "monthly_fee": 0.09827305479183066, "cover_months": 29}, "0.7": {"affected_rate": 0.2349760030274736, "servicer_cost": 20350.023357788887, "enrolment_fee": 0.19967979703842323, "monthly_fee": 0.09827305479183066, "cover_months": 29}, "0.8": {"affected_rate": 0.39516120589650006, "servicer_cost": 40016.26388936449, "enrolment_fee": 0.19967979703842323, "monthly_fee": 0.09827305479183066, "cover_months": 29}, "0.9": {"affected_rate": 0.5533619811560988, "servicer_cost": 55306.85309875753, "enrolment_fee": 0.19967979703842323, "monthly_fee": 0.09827305479183066, "cover_months": 29}, "1.0": {"affected_rate": 0.6343660696601873, "servicer_cost": 69382.91381460274, "enrolment_fee": 0.19967979703842323, "monthly_fee": 0.09827305479183066, "cover_months": 29}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -3244.5054301933533, "enrolment_fee": 0.37659502554530866, "monthly_fee": 0.021444465471624652, "cover_months": 31}, "0.1": {"affected_rate": 0.022233363042186573, "servicer_cost": -2803.123620276533, "enrolment_fee": 0.37659502554530866, "monthly_fee": 0.021444465471624652, "cover_months": 31}, "0.2": {"affected_rate": 0.022233363042186573, "servicer_cost": -1503.3550739597606, "enrolment_fee": 0.37659502554530866, "monthly_fee": 0.021444465471624652, "cover_months": 31}, "0.3": {"affected_rate": 0.028900029708853237, "servicer_cost": 1367.9288779303, "enrolment_fee": 0.37659502554530866, "monthly_fee": 0.021444465471624652, "cover_months": 31}, "0.4": {"affected_rate": 0.032025029708853237, "servicer_cost": 5244.083822940047, "enrolment_fee": 0.37659502554530866, "monthly_fee": 0.021444465471624652, "cover_months": 31}, "0.5": {"affected_rate": 0.038275029708853235, "servicer_cost": 11520.080966285943, "enrolment_fee": 0.37659502554530866, "monthly_fee": 0.021444465471624652, "cover_months": 31}, "0.6": {"affected_rate": 0.04327502970885323, "servicer_cost": 18434.29759633556, "enrolment_fee": 0.37659502554530866, "monthly_fee": 0.021444465471624652, "cover_months": 31}, "0.7": {"affected_rate": 0.04327502970885323, "servicer_cost": 25194.413620565498, "enrolment_fee": 0.37659502554530866, "monthly_fee": 0.021444465471624652, "cover_months": 31}, "0.8": {"affected_rate": 0.04327502970885324, "servicer_cost": 44948.41213449901, "enrolment_fee": 0.37659502554530866, "monthly_fee": 0.021444465471624652, "cover_months": 31}, "0.9": {"affected_rate": 0.04827502970885324, "servicer_cost": 63749.42432152988, "enrolment_fee": 0.37659502554530866, "monthly_fee": 0.021444465471624652, "cover_months": 31}, "1.0": {"affected_rate": 0.03827502970885324, "servicer_cost": 70795.44987349937, "enrolment_fee": 0.37659502554530866, "monthly_fee": 0.021444465471624652, "cover_months": 31}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -2995.485523410689, "enrolment_fee": 0.35801290248649054, "monthly_fee": 0.019456763719335246, "cover_months": 30}, "0.1": {"affected_rate": 0.01910836304218657, "servicer_cost": -2548.840931026704, "enrolment_fee": 0.35801290248649054, "monthly_fee": 0.019456763719335246, "cover_months": 30}, "0.2": {"affected_rate": 0.01910836304218657, "servicer_cost": -1260.2291095834205, "enrolment_fee": 0.35801290248649054, "monthly_fee": 0.019456763719335246, "cover_months": 30}, "0.3": {"affected_rate": 0.025775029708853238, "servicer_cost": 1579.3709280211656, "enrolment_fee": 0.35801290248649054, "monthly_fee": 0.019456763719335246, "cover_months": 30}, "0.4": {"affected_rate": 0.028900029708853237, "servicer_cost": 5416.833267082624, "enrolment_fee": 0.35801290248649054, "monthly_fee": 0.019456763719335246, "cover_months": 30}, "0.5": {"affected_rate": 0.03515002970885324, "servicer_cost": 11764.238232554382, "enrolment_fee": 0.35801290248649054, "monthly_fee": 0.019456763719335246, "cover_months": 30}, "0.6": {"affected_rate": 0.049409288968112496, "servicer_cost": 18685.89254043463, "enrolment_fee": 0.35801290248649054, "monthly_fee": 0.019456763719335246, "cover_months": 30}, "0.7": {"affected_rate": 0.061793548227371764, "servicer_cost": 25484.606611503634, "enrolment_fee": 0.35801290248649054, "monthly_fee": 0.019456763719335246, "cover_months": 30}, "0.8": {"affected_rate": 0.09856424893189598, "servicer_cost": 45127.13941599369, "enrolment_fee": 0.35801290248649054, "monthly_fee": 0.019456763719335246, "cover_months": 30}, "0.9": {"affected_rate": 0.15446824689471747, "servicer_cost": 61744.76941774619, "enrolment_fee": 0.35801290248649054, "monthly_fee": 0.019456763719335246, "cover_months": 30}, "1.0": {"affected_rate": 0.22266960572107633, "servicer_cost": 70895.98120506198, "enrolment_fee": 0.35801290248649054, "monthly_fee": 0.019456763719335246, "cover_months": 30}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": 0.0, "enrolment_fee": 0.3507909008009458, "monthly_fee": 0.5529272193606225, "cover_months": 29}, "0.1": {"affected_rate": 0.1176271821860057, "servicer_cost": 0.0, "enrolment_fee": 0.3507909008009458, "monthly_fee": 0.5529272193606225, "cover_months": 29}, "0.2": {"affected_rate": 0.21613613374642787, "servicer_cost": 0.0, "enrolment_fee": 0.3507909008009458, "monthly_fee": 0.5529272193606225, "cover_months": 29}, "0.3": {"affected_rate": 0.33191540757717225, "servicer_cost": 0.0, "enrolment_fee": 0.3507909008009458, "monthly_fee": 0.5529272193606225, "cover_months": 29}, "0.4": {"affected_rate": 0.4283945194239312, "servicer_cost": 0.0, "enrolment_fee": 0.3507909008009458, "monthly_fee": 0.5529272193606225, "cover_months": 29}, "0.5": {"affected_rate": 0.5603846765979119, "servicer_cost": 0.0, "enrolment_fee": 0.3507909008009458, "monthly_fee": 0.5529272193606225, "cover_months": 29}, "0.6": {"affected_rate": 0.6509059608691962, "servicer_cost": 0.0, "enrolment_fee": 0.3507909008009458, "monthly_fee": 0.5529272193606225, "cover_months": 29}, "0.7": {"affected_rate": 0.7573961958520783, "servicer_cost": 0.0, "enrolment_fee": 0.3507909008009458, "monthly_fee": 0.5529272193606225, "cover_months": 29}, "0.8": {"affected_rate": 0.9251051834875363, "servicer_cost": 0.0, "enrolment_fee": 0.3507909008009458, "monthly_fee": 0.5529272193606225, "cover_months": 29}, "0.9": {"affected_rate": 0.9650775613275613, "servicer_cost": 0.0, "enrolment_fee": 0.3507909008009458, "monthly_fee": 0.5529272193606225, "cover_months": 29}, "1.0": {"affected_rate": 0.988120945689095, "servicer_cost": 0.0, "enrolment_fee": 0.3507909008009458, "monthly_fee": 0.5529272193606225, "cover_months": 29}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -4111.168489035083, "enrolment_fee": 0.4210186003087897, "monthly_fee": 0.3803228589660653, "cover_months": 29}, "0.1": {"affected_rate": 0.023603226055885204, "servicer_cost": -2368.674487532405, "enrolment_fee": 0.4210186003087897, "monthly_fee": 0.3803228589660653, "cover_months": 29}, "0.2": {"affected_rate": 0.06610584520233996, "servicer_cost": -912.0004253120733, "enrolment_fee": 0.4210186003087897, "monthly_fee": 0.3803228589660653, "cover_months": 29}, "0.3": {"affected_rate": 0.16212647584978365, "servicer_cost": 872.8131193756083, "enrolment_fee": 0.4210186003087897, "monthly_fee": 0.3803228589660653, "cover_months": 29}, "0.4": {"affected_rate": 0.2439891032170444, "servicer_cost": 2542.5919546861323, "enrolment_fee": 0.4210186003087897, "monthly_fee": 0.3803228589660653, "cover_months": 29}, "0.5": {"affected_rate": 0.3926378101745749, "servicer_cost": 4186.940545595311, "enrolment_fee": 0.4210186003087897, "monthly_fee": 0.3803228589660653, "cover_months": 29}, "0.6": {"affected_rate": 0.616075195229607, "servicer_cost": 5299.360956022601, "enrolment_fee": 0.4210186003087897, "monthly_fee": 0.3803228589660653, "cover_months": 29}, "0.7": {"affected_rate": 0.7284477831536654, "servicer_cost": 5997.943958535074, "enrolment_fee": 0.4210186003087897, "monthly_fee": 0.3803228589660653, "cover_months": 29}, "0.8": {"affected_rate": 0.8961567707891238, "servicer_cost": 7603.287765112887, "enrolment_fee": 0.4210186003087897, "monthly_fee": 0.3803228589660653, "cover_months": 29}, "0.9": {"affected_rate": 0.9361291486291486, "servicer_cost": 9301.493938155381, "enrolment_fee": 0.4210186003087897, "monthly_fee": 0.3803228589660653, "cover_months": 29}, "1.0": {"affected_rate": 0.9712626151148388, "servicer_cost": 11017.900336218325, "enrolment_fee": 0.4210186003087897, "monthly_fee": 0.3803228589660653, "cover_months": 29}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -2065.4652176930163, "enrolment_fee": 0.11268959557271735, "monthly_fee": 0.4261483420100515, "cover_months": 29}, "0.1": {"affected_rate": 0.05866582491582491, "servicer_cost": -1379.1858286654797, "enrolment_fee": 0.11268959557271735, "monthly_fee": 0.4261483420100515, "cover_months": 29}, "0.2": {"affected_rate": 0.12273572560337268, "servicer_cost": -774.457672741328, "enrolment_fee": 0.11268959557271735, "monthly_fee": 0.4261483420100515, "cover_months": 29}, "0.3": {"affected_rate": 0.23851499943411705, "servicer_cost": -171.20585873930935, "enrolment_fee": 0.11268959557271735, "monthly_fee": 0.4261483420100515, "cover_months": 29}, "0.4": {"affected_rate": 0.334994111280876, "servicer_cost": 438.29806795219446, "enrolment_fee": 0.11268959557271735, "monthly_fee": 0.4261483420100515, "cover_months": 29}, "0.5": {"affected_rate": 0.48558064892623715, "servicer_cost": 1074.9876178794998, "enrolment_fee": 0.11268959557271735, "monthly_fee": 0.4261483420100515, "cover_months": 29}, "0.6": {"affected_rate": 0.6274448264154147, "servicer_cost": 1430.7969339396564, "enrolment_fee": 0.11268959557271735, "monthly_fee": 0.4261483420100515, "cover_months": 29}, "0.7": {"affected_rate": 0.7339350613982967, "servicer_cost": 2114.4137008584157, "enrolment_fee": 0.11268959557271735, "monthly_fee": 0.4261483420100515, "cover_months": 29}, "0.8": {"affected_rate": 0.9075264019749314, "servicer_cost": 2939.0596400394998, "enrolment_fee": 0.11268959557271735, "monthly_fee": 0.4261483420100515, "cover_months": 29}, "0.9": {"affected_rate": 0.9474987798149563, "servicer_cost": 3762.3082572652797, "enrolment_fee": 0.11268959557271735, "monthly_fee": 0.4261483420100515, "cover_months": 29}, "1.0": {"affected_rate": 0.9765446404682114, "servicer_cost": 4596.777326184655, "enrolment_fee": 0.11268959557271735, "monthly_fee": 0.4261483420100515, "cover_months": 29}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": 0.0, "enrolment_fee": 0.2486375075062488, "monthly_fee": 0.5148952615398088, "cover_months": 29}, "0.1": {"affected_rate": 0.11762718218600572, "servicer_cost": 0.0, "enrolment_fee": 0.2486375075062488, "monthly_fee": 0.5148952615398088, "cover_months": 29}, "0.2": {"affected_rate": 0.21613613374642787, "servicer_cost": 0.0, "enrolment_fee": 0.2486375075062488, "monthly_fee": 0.5148952615398088, "cover_months": 29}, "0.3": {"affected_rate": 0.3319154075771723, "servicer_cost": 0.0, "enrolment_fee": 0.2486375075062488, "monthly_fee": 0.5148952615398088, "cover_months": 29}, "0.4": {"affected_rate": 0.4283945194239312, "servicer_cost": 0.0, "enrolment_fee": 0.2486375075062488, "monthly_fee": 0.5148952615398088, "cover_months": 29}, "0.5": {"affected_rate": 0.5603846765979118, "servicer_cost": 0.0, "enrolment_fee": 0.2486375075062488, "monthly_fee": 0.5148952615398088, "cover_months": 29}, "0.6": {"affected_rate": 0.650905960869196, "servicer_cost": 0.0, "enrolment_fee": 0.2486375075062488, "monthly_fee": 0.5148952615398088, "cover_months": 29}, "0.7": {"affected_rate": 0.7573961958520782, "servicer_cost": 0.0, "enrolment_fee": 0.2486375075062488, "monthly_fee": 0.5148952615398088, "cover_months": 29}, "0.8": {"affected_rate": 0.9251051834875366, "servicer_cost": 0.0, "enrolment_fee": 0.2486375075062488, "monthly_fee": 0.5148952615398088, "cover_months": 29}, "0.9": {"affected_rate": 0.9650775613275613, "servicer_cost": 0.0, "enrolment_fee": 0.2486375075062488, "monthly_fee": 0.5148952615398088, "cover_months": 29}, "1.0": {"affected_rate": 0.988120945689095, "servicer_cost": 0.0, "enrolment_fee": 0.2486375075062488, "monthly_fee": 0.5148952615398088, "cover_months": 29}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -1410.1840253520854, "enrolment_fee": 0.49280976271572585, "monthly_fee": 0.0, "cover_months": 30}, "0.1": {"affected_rate": 0.03091391859774213, "servicer_cost": -1109.9100650750458, "enrolment_fee": 0.49280976271572585, "monthly_fee": 0.0, "cover_months": 30}, "0.2": {"affected_rate": 0.04313614081996435, "servicer_cost": 62.800236846486754, "enrolment_fee": 0.49280976271572585, "monthly_fee": 0.0, "cover_months": 30}, "0.3": {"affected_rate": 0.05791969060351413, "servicer_cost": 2700.2301788805353, "enrolment_fee": 0.49280976271572585, "monthly_fee": 0.0, "cover_months": 30}, "0.4": {"affected_rate": 0.06559014514896867, "servicer_cost": 6333.4220850922475, "enrolment_fee": 0.49280976271572585, "monthly_fee": 0.0, "cover_months": 30}, "0.5": {"affected_rate": 0.07184014514896866, "servicer_cost": 11446.566860420475, "enrolment_fee": 0.49280976271572585, "monthly_fee": 0.0, "cover_months": 30}, "0.6": {"affected_rate": 0.08239570070452423, "servicer_cost": 19309.940293770982, "enrolment_fee": 0.49280976271572585, "monthly_fee": 0.0, "cover_months": 30}, "0.7": {"affected_rate": 0.1038104610531081, "servicer_cost": 26017.53811661397, "enrolment_fee": 0.49280976271572585, "monthly_fee": 0.0, "cover_months": 30}, "0.8": {"affected_rate": 0.12847437965085023, "servicer_cost": 45652.99672422851, "enrolment_fee": 0.49280976271572585, "monthly_fee": 0.0, "cover_months": 30}, "0.9": {"affected_rate": 0.15660059983589397, "servicer_cost": 62413.16826515294, "enrolment_fee": 0.49280976271572585, "monthly_fee": 0.0, "cover_months": 30}, "1.0": {"affected_rate": 0.23355195866225276, "servicer_cost": 70459.86444102266, "enrolment_fee": 0.49280976271572585, "monthly_fee": 0.0, "cover_months": 30}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -4330.104898086182, "enrolment_fee": 0.1528250356833555, "monthly_fee": 0.038518072906179285, "cover_months": 28}, "0.1": {"affected_rate": 0.007670454545454545, "servicer_cost": -3785.970825569628, "enrolment_fee": 0.1528250356833555, "monthly_fee": 0.038518072906179285, "cover_months": 28}, "0.2": {"affected_rate": 0.007670454545454545, "servicer_cost": -2382.4446617974118, "enrolment_fee": 0.1528250356833555, "monthly_fee": 0.038518072906179285, "cover_months": 28}, "0.3": {"affected_rate": 0.014337121212121213, "servicer_cost": 487.12442598404107, "enrolment_fee": 0.1528250356833555, "monthly_fee": 0.038518072906179285, "cover_months": 28}, "0.4": {"affected_rate": 0.014337121212121213, "servicer_cost": 4507.804098352995, "enrolment_fee": 0.1528250356833555, "monthly_fee": 0.038518072906179285, "cover_months": 28}, "0.5": {"affected_rate": 0.024267676767676764, "servicer_cost": 10901.953409069454, "enrolment_fee": 0.1528250356833555, "monthly_fee": 0.038518072906179285, "cover_months": 28}, "0.6": {"affected_rate": 0.11209116727499083, "servicer_cost": 17757.102932838538, "enrolment_fee": 0.1528250356833555, "monthly_fee": 0.038518072906179285, "cover_months": 28}, "0.7": {"affected_rate": 0.3294171405936112, "servicer_cost": 24400.726635129417, "enrolment_fee": 0.1528250356833555, "monthly_fee": 0.038518072906179285, "cover_months": 28}, "0.8": {"affected_rate": 0.5650731580510991, "servicer_cost": 43829.89792096492, "enrolment_fee": 0.1528250356833555, "monthly_fee": 0.038518072906179285, "cover_months": 28}, "0.9": {"affected_rate": 0.7212831925699572, "servicer_cost": 59805.978992437, "enrolment_fee": 0.1528250356833555, "monthly_fee": 0.038518072906179285, "cover_months": 28}, "1.0": {"affected_rate": 0.8084540255496137, "servicer_cost": 69508.26723493126, "enrolment_fee": 0.1528250356833555, "monthly_fee": 0.038518072906179285, "cover_months": 28}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -10802.378570003215, "enrolment_fee": 0.5142835685805766, "monthly_fee": 0.09436802057429083, "cover_months": 33}, "0.1": {"affected_rate": 0.03545937314319667, "servicer_cost": -9812.370873870157, "enrolment_fee": 0.5142835685805766, "monthly_fee": 0.09436802057429083, "cover_months": 33}, "0.2": {"affected_rate": 0.0476815953654189, "servicer_cost": -8067.747760068673, "enrolment_fee": 0.5142835685805766, "monthly_fee": 0.09436802057429083, "cover_months": 33}, "0.3": {"affected_rate": 0.06246514514896867, "servicer_cost": -4763.757121804765, "enrolment_fee": 0.5142835685805766, "monthly_fee": 0.09436802057429083, "cover_months": 33}, "0.4": {"affected_rate": 0.0701355996944232, "servicer_cost": -887.4248149412003, "enrolment_fee": 0.5142835685805766, "monthly_fee": 0.09436802057429083, "cover_months": 33}, "0.5": {"affected_rate": 0.07638559969442323, "servicer_cost": 6526.252438122183, "enrolment_fee": 0.5142835685805766, "monthly_fee": 0.09436802057429083, "cover_months": 33}, "0.6": {"affected_rate": 0.08138559969442322, "servicer_cost": 12996.512522501873, "enrolment_fee": 0.5142835685805766, "monthly_fee": 0.09436802057429083, "cover_months": 33}, "0.7": {"affected_rate": 0.0872679526355997, "servicer_cost": 19436.085028697908, "enrolment_fee": 0.5142835685805766, "monthly_fee": 0.09436802057429083, "cover_months": 33}, "0.8": {"affected_rate": 0.0872679526355997, "servicer_cost": 39280.750624599146, "enrolment_fee": 0.5142835685805766, "monthly_fee": 0.09436802057429083, "cover_months": 33}, "0.9": {"affected_rate": 0.0872679526355997, "servicer_cost": 55062.479587789174, "enrolment_fee": 0.5142835685805766, "monthly_fee": 0.09436802057429083, "cover_months": 33}, "1.0": {"affected_rate": 0.0872679526355997, "servicer_cost": 68971.93829058786, "enrolment_fee": 0.5142835685805766, "monthly_fee": 0.09436802057429083, "cover_months": 33}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -13743.670303813507, "enrolment_fee": 0.2532292116848648, "monthly_fee": 0.13213742298074646, "cover_months": 33}, "0.1": {"affected_rate": 0.007670454545454545, "servicer_cost": -12559.911476766943, "enrolment_fee": 0.2532292116848648, "monthly_fee": 0.13213742298074646, "cover_months": 33}, "0.2": {"affected_rate": 0.007670454545454545, "servicer_cost": -10394.63371183664, "enrolment_fee": 0.2532292116848648, "monthly_fee": 0.13213742298074646, "cover_months": 33}, "0.3": {"affected_rate": 0.014337121212121213, "servicer_cost": -6819.350312162511, "enrolment_fee": 0.2532292116848648, "monthly_fee": 0.13213742298074646, "cover_months": 33}, "0.4": {"affected_rate": 0.017462121212121214, "servicer_cost": -2878.5399176761985, "enrolment_fee": 0.2532292116848648, "monthly_fee": 0.13213742298074646, "cover_months": 33}, "0.5": {"affected_rate": 0.023712121212121212, "servicer_cost": 5132.843751792493, "enrolment_fee": 0.2532292116848648, "monthly_fee": 0.13213742298074646, "cover_months": 33}, "0.6": {"affected_rate": 0.02871212121212121, "servicer_cost": 11414.113901497156, "enrolment_fee": 0.2532292116848648, "monthly_fee": 0.13213742298074646, "cover_months": 33}, "0.7": {"affected_rate": 0.02871212121212121, "servicer_cost": 18152.03098692335, "enrolment_fee": 0.2532292116848648, "monthly_fee": 0.13213742298074646, "cover_months": 33}, "0.8": {"affected_rate": 0.02871212121212121, "servicer_cost": 37828.29504229443, "enrolment_fee": 0.2532292116848648, "monthly_fee": 0.13213742298074646, "cover_months": 33}, "0.9": {"affected_rate": 0.03304194048922965, "servicer_cost": 53114.439673096684, "enrolment_fee": 0.2532292116848648, "monthly_fee": 0.13213742298074646, "cover_months": 33}, "1.0": {"affected_rate": 0.03686985376836244, "servicer_cost": 69581.90513194463, "enrolment_fee": 0.2532292116848648, "monthly_fee": 0.13213742298074646, "cover_months": 33}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -14148.783004406698, "enrolment_fee": 0.25253510086982656, "monthly_fee": 0.22980979255531814, "cover_months": 31}, "0.1": {"affected_rate": 0.007670454545454545, "servicer_cost": -12271.760438923806, "enrolment_fee": 0.25253510086982656, "monthly_fee": 0.22980979255531814, "cover_months": 31}, "0.2": {"affected_rate": 0.007670454545454545, "servicer_cost": -9623.497017880578, "enrolment_fee": 0.25253510086982656, "monthly_fee": 0.22980979255531814, "cover_months": 31}, "0.3": {"affected_rate": 0.014337121212121213, "servicer_cost": -5656.292634020064, "enrolment_fee": 0.25253510086982656, "monthly_fee": 0.22980979255531814, "cover_months": 31}, "0.4": {"affected_rate": 0.017462121212121214, "servicer_cost": -1046.200742817498, "enrolment_fee": 0.25253510086982656, "monthly_fee": 0.22980979255531814, "cover_months": 31}, "0.5": {"affected_rate": 0.019166666666666665, "servicer_cost": 6960.139050021488, "enrolment_fee": 0.25253510086982656, "monthly_fee": 0.22980979255531814, "cover_months": 31}, "0.6": {"affected_rate": 0.03696127946127946, "servicer_cost": 13275.260392829241, "enrolment_fee": 0.25253510086982656, "monthly_fee": 0.22980979255531814, "cover_months": 31}, "0.7": {"affected_rate": 0.05349694250698554, "servicer_cost": 17959.68807772316, "enrolment_fee": 0.25253510086982656, "monthly_fee": 0.22980979255531814, "cover_months": 31}, "0.8": {"affected_rate": 0.19275193500464613, "servicer_cost": 27068.247137118415, "enrolment_fee": 0.25253510086982656, "monthly_fee": 0.22980979255531814, "cover_months": 31}, "0.9": {"affected_rate": 0.3532218992526637, "servicer_cost": 34207.957693613585, "enrolment_fee": 0.25253510086982656, "monthly_fee": 0.22980979255531814, "cover_months": 31}, "1.0": {"affected_rate": 0.6219545719245148, "servicer_cost": 42602.250243164395, "enrolment_fee": 0.25253510086982656, "monthly_fee": 0.22980979255531814, "cover_months": 31}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -4805.417818375583, "enrolment_fee": 0.6323025678267258, "monthly_fee": 0.41112465312051927, "cover_months": 33}, "0.1": {"affected_rate": 0.036829236156895304, "servicer_cost": -2950.8813509810766, "enrolment_fee": 0.6323025678267258, "monthly_fee": 0.41112465312051927, "cover_months": 33}, "0.2": {"affected_rate": 0.07822074419223896, "servicer_cost": -1297.7463683525411, "enrolment_fee": 0.6323025678267258, "monthly_fee": 0.41112465312051927, "cover_months": 33}, "0.3": {"affected_rate": 0.16469592029422814, "servicer_cost": 717.6015762127693, "enrolment_fee": 0.6323025678267258, "monthly_fee": 0.41112465312051927, "cover_months": 33}, "0.4": {"affected_rate": 0.2535345577624989, "servicer_cost": 2640.7993527226254, "enrolment_fee": 0.6323025678267258, "monthly_fee": 0.41112465312051927, "cover_months": 33}, "0.5": {"affected_rate": 0.37739971493647967, "servicer_cost": 4512.805100324647, "enrolment_fee": 0.6323025678267258, "monthly_fee": 0.41112465312051927, "cover_months": 33}, "0.6": {"affected_rate": 0.467920999207764, "servicer_cost": 5693.726781089585, "enrolment_fee": 0.6323025678267258, "monthly_fee": 0.41112465312051927, "cover_months": 33}, "0.7": {"affected_rate": 0.5744112341906459, "servicer_cost": 6781.672787939833, "enrolment_fee": 0.6323025678267258, "monthly_fee": 0.41112465312051927, "cover_months": 33}, "0.8": {"affected_rate": 0.7421202218261043, "servicer_cost": 8680.560006717706, "enrolment_fee": 0.6323025678267258, "monthly_fee": 0.41112465312051927, "cover_months": 33}, "0.9": {"affected_rate": 0.7833425996661291, "servicer_cost": 10623.296494462767, "enrolment_fee": 0.6323025678267258, "monthly_fee": 0.41112465312051927, "cover_months": 33}, "1.0": {"affected_rate": 0.9252296331022019, "servicer_cost": 12559.731979282271, "enrolment_fee": 0.6323025678267258, "monthly_fee": 0.41112465312051927, "cover_months": 33}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -7894.119299930074, "enrolment_fee": 0.6306273503627122, "monthly_fee": 0.06151933190590694, "cover_months": 28}, "0.1": {"affected_rate": 0.03545937314319667, "servicer_cost": -7105.720258050356, "enrolment_fee": 0.6306273503627122, "monthly_fee": 0.06151933190590694, "cover_months": 28}, "0.2": {"affected_rate": 0.0476815953654189, "servicer_cost": -5594.944852032777, "enrolment_fee": 0.6306273503627122, "monthly_fee": 0.06151933190590694, "cover_months": 28}, "0.3": {"affected_rate": 0.06834749809014515, "servicer_cost": -2545.629537852064, "enrolment_fee": 0.6306273503627122, "monthly_fee": 0.06151933190590694, "cover_months": 28}, "0.4": {"affected_rate": 0.08527721189485896, "servicer_cost": 1343.9853564220675, "enrolment_fee": 0.6306273503627122, "monthly_fee": 0.06151933190590694, "cover_months": 28}, "0.5": {"affected_rate": 0.11314758226522934, "servicer_cost": 8164.235993016747, "enrolment_fee": 0.6306273503627122, "monthly_fee": 0.06151933190590694, "cover_months": 28}, "0.6": {"affected_rate": 0.23164928345075403, "servicer_cost": 14620.526123600992, "enrolment_fee": 0.6306273503627122, "monthly_fee": 0.06151933190590694, "cover_months": 28}, "0.7": {"affected_rate": 0.44555628059304525, "servicer_cost": 20906.535124428534, "enrolment_fee": 0.6306273503627122, "monthly_fee": 0.06151933190590694, "cover_months": 28}, "0.8": {"affected_rate": 0.6591307507851625, "servicer_cost": 40389.24713773122, "enrolment_fee": 0.6306273503627122, "monthly_fee": 0.06151933190590694, "cover_months": 28}, "0.9": {"affected_rate": 0.8095242869875223, "servicer_cost": 55854.55904770705, "enrolment_fee": 0.6306273503627122, "monthly_fee": 0.06151933190590694, "cover_months": 28}, "1.0": {"affected_rate": 0.8643770336417396, "servicer_cost": 66983.56733692487, "enrolment_fee": 0.6306273503627122, "monthly_fee": 0.06151933190590694, "cover_months": 28}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -2083.494198574846, "enrolment_fee": 0.4647580659631063, "monthly_fee": 0.4527407645466457, "cover_months": 31}, "0.1": {"affected_rate": 0.07635373341255694, "servicer_cost": -1457.9636066015269, "enrolment_fee": 0.4647580659631063, "monthly_fee": 0.4527407645466457, "cover_months": 31}, "0.2": {"affected_rate": 0.16223191296720707, "servicer_cost": -930.6183775913187, "enrolment_fee": 0.4647580659631063, "monthly_fee": 0.4527407645466457, "cover_months": 31}, "0.3": {"affected_rate": 0.27801118679795156, "servicer_cost": -377.6651365045643, "enrolment_fee": 0.4647580659631063, "monthly_fee": 0.4527407645466457, "cover_months": 31}, "0.4": {"affected_rate": 0.3744902986447104, "servicer_cost": 151.0483272518589, "enrolment_fee": 0.4647580659631063, "monthly_fee": 0.4527407645466457, "cover_months": 31}, "0.5": {"affected_rate": 0.5014804558186912, "servicer_cost": 712.902651139867, "enrolment_fee": 0.4647580659631063, "monthly_fee": 0.4527407645466457, "cover_months": 31}, "0.6": {"affected_rate": 0.5920017400899753, "servicer_cost": 1141.558188258771, "enrolment_fee": 0.4647580659631063, "monthly_fee": 0.4527407645466457, "cover_months": 31}, "0.7": {"affected_rate": 0.6984919750728575, "servicer_cost": 1856.76137069854, "enrolment_fee": 0.4647580659631063, "monthly_fee": 0.4527407645466457, "cover_months": 31}, "0.8": {"affected_rate": 0.8662009627083156, "servicer_cost": 2640.606949391755, "enrolment_fee": 0.4647580659631063, "monthly_fee": 0.4527407645466457, "cover_months": 31}, "0.9": {"affected_rate": 0.9061733405483405, "servicer_cost": 3435.8555950046807, "enrolment_fee": 0.4647580659631063, "monthly_fee": 0.4527407645466457, "cover_months": 31}, "1.0": {"affected_rate": 0.9665359783688334, "servicer_cost": 4224.668997068204, "enrolment_fee": 0.4647580659631063, "monthly_fee": 0.4527407645466457, "cover_months": 31}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -5044.292273059864, "enrolment_fee": 0.19883472564922192, "monthly_fee": 0.3772489608553898, "cover_months": 30}, "0.1": {"affected_rate": 0.009040317559153176, "servicer_cost": -3025.7457183439933, "enrolment_fee": 0.19883472564922192, "monthly_fee": 0.3772489608553898, "cover_months": 30}, "0.2": {"affected_rate": 0.024082619245290475, "servicer_cost": -1168.9293778165788, "enrolment_fee": 0.19883472564922192, "monthly_fee": 0.3772489608553898, "cover_months": 30}, "0.3": {"affected_rate": 0.10250223979172408, "servicer_cost": 1090.088476898171, "enrolment_fee": 0.19883472564922192, "monthly_fee": 0.3772489608553898, "cover_months": 30}, "0.4": {"affected_rate": 0.17873986715898482, "servicer_cost": 3304.6891108931277, "enrolment_fee": 0.19883472564922192, "monthly_fee": 0.3772489608553898, "cover_months": 30}, "0.5": {"affected_rate": 0.33323032495826616, "servicer_cost": 5380.25094772334, "enrolment_fee": 0.19883472564922192, "monthly_fee": 0.3772489608553898, "cover_months": 30}, "0.6": {"affected_rate": 0.528829771807713, "servicer_cost": 7025.244198428278, "enrolment_fee": 0.19883472564922192, "monthly_fee": 0.3772489608553898, "cover_months": 30}, "0.7": {"affected_rate": 0.6578690263984381, "servicer_cost": 7892.8125784369495, "enrolment_fee": 0.19883472564922192, "monthly_fee": 0.3772489608553898, "cover_months": 30}, "0.8": {"affected_rate": 0.829149442605325, "servicer_cost": 9834.646672307865, "enrolment_fee": 0.19883472564922192, "monthly_fee": 0.3772489608553898, "cover_months": 30}, "0.9": {"affected_rate": 0.8757884871120165, "servicer_cost": 11954.325761852233, "enrolment_fee": 0.19883472564922192, "monthly_fee": 0.3772489608553898, "cover_months": 30}, "1.0": {"affected_rate": 0.9501259671483393, "servicer_cost": 14067.50144987741, "enrolment_fee": 0.19883472564922192, "monthly_fee": 0.3772489608553898, "cover_months": 30}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": 0.0, "enrolment_fee": 0.35181981161693227, "monthly_fee": 0.5547435187122862, "cover_months": 33}, "0.1": {"affected_rate": 0.11762718218600572, "servicer_cost": 0.0, "enrolment_fee": 0.35181981161693227, "monthly_fee": 0.5547435187122862, "cover_months": 33}, "0.2": {"affected_rate": 0.21613613374642787, "servicer_cost": 0.0, "enrolment_fee": 0.35181981161693227, "monthly_fee": 0.5547435187122862, "cover_months": 33}, "0.3": {"affected_rate": 0.3319154075771723, "servicer_cost": 0.0, "enrolment_fee": 0.35181981161693227, "monthly_fee": 0.5547435187122862, "cover_months": 33}, "0.4": {"affected_rate": 0.4283945194239312, "servicer_cost": 0.0, "enrolment_fee": 0.35181981161693227, "monthly_fee": 0.5547435187122862, "cover_months": 33}, "0.5": {"affected_rate": 0.5603846765979119, "servicer_cost": 0.0, "enrolment_fee": 0.35181981161693227, "monthly_fee": 0.5547435187122862, "cover_months": 33}, "0.6": {"affected_rate": 0.6509059608691962, "servicer_cost": 0.0, "enrolment_fee": 0.35181981161693227, "monthly_fee": 0.5547435187122862, "cover_months": 33}, "0.7": {"affected_rate": 0.7573961958520783, "servicer_cost": 0.0, "enrolment_fee": 0.35181981161693227, "monthly_fee": 0.5547435187122862, "cover_months": 33}, "0.8": {"affected_rate": 0.9251051834875366, "servicer_cost": 0.0, "enrolment_fee": 0.35181981161693227, "monthly_fee": 0.5547435187122862, "cover_months": 33}, "0.9": {"affected_rate": 0.9650775613275615, "servicer_cost": 0.0, "enrolment_fee": 0.35181981161693227, "monthly_fee": 0.5547435187122862, "cover_months": 33}, "1.0": {"affected_rate": 0.9881209456890948, "servicer_cost": 0.0, "enrolment_fee": 0.35181981161693227, "monthly_fee": 0.5547435187122862, "cover_months": 33}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -995.4849531872584, "enrolment_fee": 0.3452373643282403, "monthly_fee": 0.0, "cover_months": 33}, "0.1": {"affected_rate": 0.01910836304218657, "servicer_cost": -690.9870990107187, "enrolment_fee": 0.3452373643282403, "monthly_fee": 0.0, "cover_months": 33}, "0.2": {"affected_rate": 0.01910836304218657, "servicer_cost": 479.02110124722014, "enrolment_fee": 0.3452373643282403, "monthly_fee": 0.0, "cover_months": 33}, "0.3": {"affected_rate": 0.025775029708853238, "servicer_cost": 3181.213704393275, "enrolment_fee": 0.3452373643282403, "monthly_fee": 0.0, "cover_months": 33}, "0.4": {"affected_rate": 0.028900029708853237, "servicer_cost": 6957.1804140390495, "enrolment_fee": 0.3452373643282403, "monthly_fee": 0.0, "cover_months": 33}, "0.5": {"affected_rate": 0.03515002970885324, "servicer_cost": 11976.112896300754, "enrolment_fee": 0.3452373643282403, "monthly_fee": 0.0, "cover_months": 33}, "0.6": {"affected_rate": 0.040150029708853244, "servicer_cost": 20071.729684829657, "enrolment_fee": 0.3452373643282403, "monthly_fee": 0.0, "cover_months": 33}, "0.7": {"affected_rate": 0.04015002970885324, "servicer_cost": 26864.501421705947, "enrolment_fee": 0.3452373643282403, "monthly_fee": 0.0, "cover_months": 33}, "0.8": {"affected_rate": 0.040150029708853244, "servicer_cost": 46533.57052904488, "enrolment_fee": 0.3452373643282403, "monthly_fee": 0.0, "cover_months": 33}, "0.9": {"affected_rate": 0.040150029708853244, "servicer_cost": 63370.45731339291, "enrolment_fee": 0.3452373643282403, "monthly_fee": 0.0, "cover_months": 33}, "1.0": {"affected_rate": 0.040150029708853244, "servicer_cost": 71453.3897796663, "enrolment_fee": 0.3452373643282403, "monthly_fee": 0.0, "cover_months": 33}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -6601.388178021671, "enrolment_fee": 0.5849404684818542, "monthly_fee": 0.04965466489159742, "cover_months": 32}, "0.1": {"affected_rate": 0.03545937314319667, "servicer_cost": -5896.337391983886, "enrolment_fee": 0.5849404684818542, "monthly_fee": 0.04965466489159742, "cover_months": 32}, "0.2": {"affected_rate": 0.0476815953654189, "servicer_cost": -4512.97646489451, "enrolment_fee": 0.5849404684818542, "monthly_fee": 0.04965466489159742, "cover_months": 32}, "0.3": {"affected_rate": 0.06246514514896867, "servicer_cost": -1542.1220361642918, "enrolment_fee": 0.5849404684818542, "monthly_fee": 0.04965466489159742, "cover_months": 32}, "0.4": {"affected_rate": 0.07939485895368248, "servicer_cost": 2377.345359605213, "enrolment_fee": 0.5849404684818542, "monthly_fee": 0.04965466489159742, "cover_months": 32}, "0.5": {"affected_rate": 0.09120041450923803, "servicer_cost": 8965.049889462774, "enrolment_fee": 0.5849404684818542, "monthly_fee": 0.04965466489159742, "cover_months": 32}, "0.6": {"affected_rate": 0.09620041450923802, "servicer_cost": 15744.815542708355, "enrolment_fee": 0.5849404684818542, "monthly_fee": 0.04965466489159742, "cover_months": 32}, "0.7": {"affected_rate": 0.10208276745041452, "servicer_cost": 22250.439581596547, "enrolment_fee": 0.5849404684818542, "monthly_fee": 0.04965466489159742, "cover_months": 32}, "0.8": {"affected_rate": 0.10208276745041452, "servicer_cost": 42054.0106321271, "enrolment_fee": 0.5849404684818542, "monthly_fee": 0.04965466489159742, "cover_months": 32}, "0.9": {"affected_rate": 0.10208276745041452, "servicer_cost": 58484.08331160197, "enrolment_fee": 0.5849404684818542, "monthly_fee": 0.04965466489159742, "cover_months": 32}, "1.0": {"affected_rate": 0.10208276745041452, "servicer_cost": 69322.0601236952, "enrolment_fee": 0.5849404684818542, "monthly_fee": 0.04965466489159742, "cover_months": 32}}, {"0.0": {"affected_rate": 0.0, "servicer_cost": -1161.2492531327891, "enrolment_fee": 0.4038282607763061, "monthly_fee": 0.0, "cover_months": 28}, "0.1": {"affected_rate": 0.022233363042186573, "servicer_cost": -857.4322497540437, "enrolment_fee": 0.4038282607763061, "monthly_fee": 0.0, "cover_months": 28}, "0.2": {"affected_rate": 0.028900029708853237, "servicer_cost": 330.1041717842029, "enrolment_fee": 0.4038282607763061, "monthly_fee": 0.0, "cover_months": 28}, "0.3": {"affected_rate": 0.0355666963755199, "servicer_cost": 3004.4172499102597, "enrolment_fee": 0.4038282607763061, "monthly_fee": 0.0, "cover_months": 28}, "0.4": {"affected_rate": 0.038691696375519904, "servicer_cost": 6706.735252619199, "enrolment_fee": 0.4038282607763061, "monthly_fee": 0.0, "cover_months": 28}, "0.5": {"affected_rate": 0.0449416963755199, "servicer_cost": 11725.863042842246, "enrolment_fee": 0.4038282607763061, "monthly_fee": 0.0, "cover_months": 28}, "0.6": {"affected_rate": 0.12077172283054635, "servicer_cost": 19657.085022921798, "enrolment_fee": 0.4038282607763061, "monthly_fee": 0.0, "cover_months": 28}, "0.7": {"affected_rate": 0.31900678705825763, "servicer_cost": 26301.241453136456, "enrolment_fee": 0.4038282607763061, "monthly_fee": 0.0, "cover_months": 28}, "0.8": {"affected_rate": 0.5462765611295024, "servicer_cost": 45706.282086640174, "enrolment_fee": 0.4038282607763061, "monthly_fee": 0.0, "cover_months": 28}, "0.9": {"affected_rate": 0.690445968791557, "servicer_cost": 61972.636854369564, "enrolment_fee": 0.4038282607763061, "monthly_fee": 0.0, "cover_months": 28}, "1.0": {"affected_rate": 0.8143363784907901, "servicer_cost": 69349.25658161829, "enrolment_fee": 0.4038282607763061, "monthly_fee": 0.0, "cover_months": 28}}]

==> adaptive_results/servicer_cost.json <==
[
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9601810771692152,
            "monthly_fee": 0.9849188197243682,
            "cover_months": 27
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9601810771692152,
            "monthly_fee": 0.9849188197243682,
            "cover_months": 27
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9601810771692152,
            "monthly_fee": 0.9849188197243682,
            "cover_months": 27
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9601810771692152,
            "monthly_fee": 0.9849188197243682,
            "cover_months": 27
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9601810771692152,
            "monthly_fee": 0.9849188197243682,
            "cover_months": 27
        },
        "0.5": {
            "affected_rate": 0.5603846765979118,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9601810771692152,
            "monthly_fee": 0.9849188197243682,
            "cover_months": 27
        },
        "0.6": {
            "affected_rate": 0.6509059608691963,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9601810771692152,
            "monthly_fee": 0.9849188197243682,
            "cover_months": 27
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9601810771692152,
            "monthly_fee": 0.9849188197243682,
            "cover_months": 27
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9601810771692152,
            "monthly_fee": 0.9849188197243682,
            "cover_months": 27
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9601810771692152,
            "monthly_fee": 0.9849188197243682,
            "cover_months": 27
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9601810771692152,
            "monthly_fee": 0.9849188197243682,
            "cover_months": 27
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -1317.5692050194598,
            "enrolment_fee": 0.6415960726228981,
            "monthly_fee": 0.6920289093868889,
            "cover_months": 26
        },
        "0.1": {
            "affected_rate": 0.11089918795801149,
            "servicer_cost": -1168.2837328527044,
            "enrolment_fee": 0.6415960726228981,
            "monthly_fee": 0.6920289093868889,
            "cover_months": 26
        },
        "0.2": {
            "affected_rate": 0.20489425062954472,
            "servicer_cost": -1030.4080310087952,
            "enrolment_fee": 0.6415960726228981,
            "monthly_fee": 0.6920289093868889,
            "cover_months": 26
        },
        "0.3": {
            "affected_rate": 0.32879040757717226,
            "servicer_cost": -922.5983706888907,
            "enrolment_fee": 0.6415960726228981,
            "monthly_fee": 0.6920289093868889,
            "cover_months": 26
        },
        "0.4": {
            "affected_rate": 0.4252695194239312,
            "servicer_cost": -703.3169372247763,
            "enrolment_fee": 0.6415960726228981,
            "monthly_fee": 0.6920289093868889,
            "cover_months": 26
        },
        "0.5": {
            "affected_rate": 0.552259676597912,
            "servicer_cost": -410.4204455581099,
            "enrolment_fee": 0.6415960726228981,
            "monthly_fee": 0.6920289093868889,
            "cover_months": 26
        },
        "0.6": {
            "affected_rate": 0.6427809608691961,
            "servicer_cost": -117.52395389144276,
            "enrolment_fee": 0.6415960726228981,
            "monthly_fee": 0.6920289093868889,
            "cover_months": 26
        },
        "0.7": {
            "affected_rate": 0.7492711958520782,
            "servicer_cost": 175.37253777522355,
            "enrolment_fee": 0.6415960726228981,
            "monthly_fee": 0.6920289093868889,
            "cover_months": 26
        },
        "0.8": {
            "affected_rate": 0.9169801834875363,
            "servicer_cost": 468.26902944189044,
            "enrolment_fee": 0.6415960726228981,
            "monthly_fee": 0.6920289093868889,
            "cover_months": 26
        },
        "0.9": {
            "affected_rate": 0.9569525613275612,
            "servicer_cost": 761.1655211085571,
            "enrolment_fee": 0.6415960726228981,
            "monthly_fee": 0.6920289093868889,
            "cover_months": 26
        },
        "1.0": {
            "affected_rate": 0.9823272948954441,
            "servicer_cost": 1054.0620127752236,
            "enrolment_fee": 0.6415960726228981,
            "monthly_fee": 0.6920289093868889,
            "cover_months": 26
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -1375.8485849768163,
            "enrolment_fee": 0.8175135840853197,
            "monthly_fee": 0.6333253938467973,
            "cover_months": 22
        },
        "0.1": {
            "affected_rate": 0.11089918795801149,
            "servicer_cost": -1196.8084402842182,
            "enrolment_fee": 0.8175135840853197,
            "monthly_fee": 0.6333253938467973,
            "cover_months": 22
        },
        "0.2": {
            "affected_rate": 0.20489425062954475,
            "servicer_cost": -1039.174186486652,
            "enrolment_fee": 0.8175135840853197,
            "monthly_fee": 0.6333253938467973,
            "cover_months": 22
        },
        "0.3": {
            "affected_rate": 0.32879040757717226,
            "servicer_cost": -914.714234828047,
            "enrolment_fee": 0.8175135840853197,
            "monthly_fee": 0.6333253938467973,
            "cover_months": 22
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": -790.8698394107203,
            "enrolment_fee": 0.8175135840853197,
            "monthly_fee": 0.6333253938467973,
            "cover_months": 22
        },
        "0.5": {
            "affected_rate": 0.5553846765979119,
            "servicer_cost": -468.07991696508145,
            "enrolment_fee": 0.8175135840853197,
            "monthly_fee": 0.6333253938467973,
            "cover_months": 22
        },
        "0.6": {
            "affected_rate": 0.6459059608691963,
            "servicer_cost": -141.1580919650812,
            "enrolment_fee": 0.8175135840853197,
            "monthly_fee": 0.6333253938467973,
            "cover_months": 22
        },
        "0.7": {
            "affected_rate": 0.7523961958520783,
            "servicer_cost": 185.76373303491857,
            "enrolment_fee": 0.8175135840853197,
            "monthly_fee": 0.6333253938467973,
            "cover_months": 22
        },
        "0.8": {
            "affected_rate": 0.9201051834875364,
            "servicer_cost": 512.6855580349188,
            "enrolment_fee": 0.8175135840853197,
            "monthly_fee": 0.6333253938467973,
            "cover_months": 22
        },
        "0.9": {
            "affected_rate": 0.9600775613275614,
            "servicer_cost": 839.6073830349185,
            "enrolment_fee": 0.8175135840853197,
            "monthly_fee": 0.6333253938467973,
            "cover_months": 22
        },
        "1.0": {
            "affected_rate": 0.9823272948954441,
            "servicer_cost": 1166.5292080349186,
            "enrolment_fee": 0.8175135840853197,
            "monthly_fee": 0.6333253938467973,
            "cover_months": 22
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6221661807184786,
            "monthly_fee": 0.9882273117284441,
            "cover_months": 28
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6221661807184786,
            "monthly_fee": 0.9882273117284441,
            "cover_months": 28
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6221661807184786,
            "monthly_fee": 0.9882273117284441,
            "cover_months": 28
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6221661807184786,
            "monthly_fee": 0.9882273117284441,
            "cover_months": 28
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6221661807184786,
            "monthly_fee": 0.9882273117284441,
            "cover_months": 28
        },
        "0.5": {
            "affected_rate": 0.5603846765979118,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6221661807184786,
            "monthly_fee": 0.9882273117284441,
            "cover_months": 28
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6221661807184786,
            "monthly_fee": 0.9882273117284441,
            "cover_months": 28
        },
        "0.7": {
            "affected_rate": 0.7573961958520782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6221661807184786,
            "monthly_fee": 0.9882273117284441,
            "cover_months": 28
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6221661807184786,
            "monthly_fee": 0.9882273117284441,
            "cover_months": 28
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6221661807184786,
            "monthly_fee": 0.9882273117284441,
            "cover_months": 28
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6221661807184786,
            "monthly_fee": 0.9882273117284441,
            "cover_months": 28
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7602283441530093,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7602283441530093,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7602283441530093,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7602283441530093,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7602283441530093,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7602283441530093,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7602283441530093,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.7": {
            "affected_rate": 0.7573961958520782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7602283441530093,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7602283441530093,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7602283441530093,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7602283441530093,
            "monthly_fee": 1.0,
            "cover_months": 35
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7001985557619241,
            "monthly_fee": 1.0,
            "cover_months": 24
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7001985557619241,
            "monthly_fee": 1.0,
            "cover_months": 24
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7001985557619241,
            "monthly_fee": 1.0,
            "cover_months": 24
        },
        "0.3": {
            "affected_rate": 0.33191540757717225,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7001985557619241,
            "monthly_fee": 1.0,
            "cover_months": 24
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7001985557619241,
            "monthly_fee": 1.0,
            "cover_months": 24
        },
        "0.5": {
            "affected_rate": 0.5603846765979118,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7001985557619241,
            "monthly_fee": 1.0,
            "cover_months": 24
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7001985557619241,
            "monthly_fee": 1.0,
            "cover_months": 24
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7001985557619241,
            "monthly_fee": 1.0,
            "cover_months": 24
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7001985557619241,
            "monthly_fee": 1.0,
            "cover_months": 24
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7001985557619241,
            "monthly_fee": 1.0,
            "cover_months": 24
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7001985557619241,
            "monthly_fee": 1.0,
            "cover_months": 24
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -1532.1211210112374,
            "enrolment_fee": 0.8121720422902344,
            "monthly_fee": 0.6317292626676047,
            "cover_months": 24
        },
        "0.1": {
            "affected_rate": 0.1108991879580115,
            "servicer_cost": -1255.2615709456895,
            "enrolment_fee": 0.8121720422902344,
            "monthly_fee": 0.6317292626676047,
            "cover_months": 24
        },
        "0.2": {
            "affected_rate": 0.20489425062954472,
            "servicer_cost": -1023.2384088078109,
            "enrolment_fee": 0.8121720422902344,
            "monthly_fee": 0.6317292626676047,
            "cover_months": 24
        },
        "0.3": {
            "affected_rate": 0.32879040757717226,
            "servicer_cost": -800.1218207986785,
            "enrolment_fee": 0.8121720422902344,
            "monthly_fee": 0.6317292626676047,
            "cover_months": 24
        },
        "0.4": {
            "affected_rate": 0.4283945194239311,
            "servicer_cost": -711.5784507457969,
            "enrolment_fee": 0.8121720422902344,
            "monthly_fee": 0.6317292626676047,
            "cover_months": 24
        },
        "0.5": {
            "affected_rate": 0.5553846765979119,
            "servicer_cost": -326.3621367221882,
            "enrolment_fee": 0.8121720422902344,
            "monthly_fee": 0.6317292626676047,
            "cover_months": 24
        },
        "0.6": {
            "affected_rate": 0.6459059608691962,
            "servicer_cost": 78.33788966379956,
            "enrolment_fee": 0.8121720422902344,
            "monthly_fee": 0.6317292626676047,
            "cover_months": 24
        },
        "0.7": {
            "affected_rate": 0.7523961958520783,
            "servicer_cost": 483.00055778879977,
            "enrolment_fee": 0.8121720422902344,
            "monthly_fee": 0.6317292626676047,
            "cover_months": 24
        },
        "0.8": {
            "affected_rate": 0.9201051834875364,
            "servicer_cost": 887.6632259137996,
            "enrolment_fee": 0.8121720422902344,
            "monthly_fee": 0.6317292626676047,
            "cover_months": 24
        },
        "0.9": {
            "affected_rate": 0.9600775613275614,
            "servicer_cost": 1292.538256496416,
            "enrolment_fee": 0.8121720422902344,
            "monthly_fee": 0.6317292626676047,
            "cover_months": 24
        },
        "1.0": {
            "affected_rate": 0.9823272948954441,
            "servicer_cost": 1696.9819981630822,
            "enrolment_fee": 0.8121720422902344,
            "monthly_fee": 0.6317292626676047,
            "cover_months": 24
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -7864.031938489412,
            "enrolment_fee": 0.6615661685023152,
            "monthly_fee": 0.5625707471530499,
            "cover_months": 36
        },
        "0.1": {
            "affected_rate": 0.03545937314319667,
            "servicer_cost": -5519.949080937235,
            "enrolment_fee": 0.6615661685023152,
            "monthly_fee": 0.5625707471530499,
            "cover_months": 36
        },
        "0.2": {
            "affected_rate": 0.05323715092097445,
            "servicer_cost": -2995.456964496253,
            "enrolment_fee": 0.6615661685023152,
            "monthly_fee": 0.5625707471530499,
            "cover_months": 36
        },
        "0.3": {
            "affected_rate": 0.11207348343377754,
            "servicer_cost": -29.044790139193502,
            "enrolment_fee": 0.6615661685023152,
            "monthly_fee": 0.5625707471530499,
            "cover_months": 36
        },
        "0.4": {
            "affected_rate": 0.19392024233936,
            "servicer_cost": 3263.2208144011706,
            "enrolment_fee": 0.6615661685023152,
            "monthly_fee": 0.5625707471530499,
            "cover_months": 36
        },
        "0.5": {
            "affected_rate": 0.29438981905893674,
            "servicer_cost": 4948.42646374133,
            "enrolment_fee": 0.6615661685023152,
            "monthly_fee": 0.5625707471530499,
            "cover_months": 36
        },
        "0.6": {
            "affected_rate": 0.384911103330221,
            "servicer_cost": 6602.1421827115,
            "enrolment_fee": 0.6615661685023152,
            "monthly_fee": 0.5625707471530499,
            "cover_months": 36
        },
        "0.7": {
            "affected_rate": 0.49140133831310295,
            "servicer_cost": 9044.005734467783,
            "enrolment_fee": 0.6615661685023152,
            "monthly_fee": 0.5625707471530499,
            "cover_months": 36
        },
        "0.8": {
            "affected_rate": 0.6591103259485612,
            "servicer_cost": 11740.183993656578,
            "enrolment_fee": 0.6615661685023152,
            "monthly_fee": 0.5625707471530499,
            "cover_months": 36
        },
        "0.9": {
            "affected_rate": 0.7015827037885861,
            "servicer_cost": 14435.283284825558,
            "enrolment_fee": 0.6615661685023152,
            "monthly_fee": 0.5625707471530499,
            "cover_months": 36
        },
        "1.0": {
            "affected_rate": 0.9039272007895713,
            "servicer_cost": 17137.984268748463,
            "enrolment_fee": 0.6615661685023152,
            "monthly_fee": 0.5625707471530499,
            "cover_months": 36
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8919575391927794,
            "monthly_fee": 0.9295781198686779,
            "cover_months": 32
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8919575391927794,
            "monthly_fee": 0.9295781198686779,
            "cover_months": 32
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8919575391927794,
            "monthly_fee": 0.9295781198686779,
            "cover_months": 32
        },
        "0.3": {
            "affected_rate": 0.33191540757717225,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8919575391927794,
            "monthly_fee": 0.9295781198686779,
            "cover_months": 32
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8919575391927794,
            "monthly_fee": 0.9295781198686779,
            "cover_months": 32
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8919575391927794,
            "monthly_fee": 0.9295781198686779,
            "cover_months": 32
        },
        "0.6": {
            "affected_rate": 0.650905960869196,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8919575391927794,
            "monthly_fee": 0.9295781198686779,
            "cover_months": 32
        },
        "0.7": {
            "affected_rate": 0.7573961958520782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8919575391927794,
            "monthly_fee": 0.9295781198686779,
            "cover_months": 32
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8919575391927794,
            "monthly_fee": 0.9295781198686779,
            "cover_months": 32
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8919575391927794,
            "monthly_fee": 0.9295781198686779,
            "cover_months": 32
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8919575391927794,
            "monthly_fee": 0.9295781198686779,
            "cover_months": 32
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8458713471646124,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8458713471646124,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8458713471646124,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8458713471646124,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8458713471646124,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8458713471646124,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.6": {
            "affected_rate": 0.6509059608691963,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8458713471646124,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.7": {
            "affected_rate": 0.7573961958520782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8458713471646124,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8458713471646124,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8458713471646124,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8458713471646124,
            "monthly_fee": 1.0,
            "cover_months": 36
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.828025516381967,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.828025516381967,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "0.2": {
            "affected_rate": 0.21613613374642782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.828025516381967,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.828025516381967,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.828025516381967,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.828025516381967,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.828025516381967,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.828025516381967,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "0.8": {
            "affected_rate": 0.9146506380329911,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.828025516381967,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "0.9": {
            "affected_rate": 0.9765061327561328,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.828025516381967,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "1.0": {
            "affected_rate": 0.9882843443819054,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.828025516381967,
            "monthly_fee": 1.0,
            "cover_months": 22
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -2183.6300128725534,
            "enrolment_fee": 0.6975361226529603,
            "monthly_fee": 0.5779357443797712,
            "cover_months": 26
        },
        "0.1": {
            "affected_rate": 0.08089918795801147,
            "servicer_cost": -1550.0016030072275,
            "enrolment_fee": 0.6975361226529603,
            "monthly_fee": 0.5779357443797712,
            "cover_months": 26
        },
        "0.2": {
            "affected_rate": 0.16307366380895794,
            "servicer_cost": -1001.2717020599881,
            "enrolment_fee": 0.6975361226529603,
            "monthly_fee": 0.5779357443797712,
            "cover_months": 26
        },
        "0.3": {
            "affected_rate": 0.2788529376397023,
            "servicer_cost": -419.9884731884648,
            "enrolment_fee": 0.6975361226529603,
            "monthly_fee": 0.5779357443797712,
            "cover_months": 26
        },
        "0.4": {
            "affected_rate": 0.42169809085250265,
            "servicer_cost": -47.660384106512126,
            "enrolment_fee": 0.6975361226529603,
            "monthly_fee": 0.5779357443797712,
            "cover_months": 26
        },
        "0.5": {
            "affected_rate": 0.5486882480264834,
            "servicer_cost": 233.88630469577782,
            "enrolment_fee": 0.6975361226529603,
            "monthly_fee": 0.5779357443797712,
            "cover_months": 26
        },
        "0.6": {
            "affected_rate": 0.6392095322977676,
            "servicer_cost": 889.2082721368045,
            "enrolment_fee": 0.6975361226529603,
            "monthly_fee": 0.5779357443797712,
            "cover_months": 26
        },
        "0.7": {
            "affected_rate": 0.7456997672806496,
            "servicer_cost": 1609.4824682983967,
            "enrolment_fee": 0.6975361226529603,
            "monthly_fee": 0.5779357443797712,
            "cover_months": 26
        },
        "0.8": {
            "affected_rate": 0.9134087549161078,
            "servicer_cost": 2331.521790355074,
            "enrolment_fee": 0.6975361226529603,
            "monthly_fee": 0.5779357443797712,
            "cover_months": 26
        },
        "0.9": {
            "affected_rate": 0.9533811327561328,
            "servicer_cost": 3053.8754153550735,
            "enrolment_fee": 0.6975361226529603,
            "monthly_fee": 0.5779357443797712,
            "cover_months": 26
        },
        "1.0": {
            "affected_rate": 0.980343167911317,
            "servicer_cost": 3775.9913773456547,
            "enrolment_fee": 0.6975361226529603,
            "monthly_fee": 0.5779357443797712,
            "cover_months": 26
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -1992.3549419959775,
            "enrolment_fee": 0.6160473194879029,
            "monthly_fee": 0.7499019092904713,
            "cover_months": 35
        },
        "0.1": {
            "affected_rate": 0.1108991879580115,
            "servicer_cost": -1637.6344640212656,
            "enrolment_fee": 0.6160473194879029,
            "monthly_fee": 0.7499019092904713,
            "cover_months": 35
        },
        "0.2": {
            "affected_rate": 0.19677736751266164,
            "servicer_cost": -1300.7477782308922,
            "enrolment_fee": 0.6160473194879029,
            "monthly_fee": 0.7499019092904713,
            "cover_months": 35
        },
        "0.3": {
            "affected_rate": 0.31255664134340605,
            "servicer_cost": -1029.4017017617864,
            "enrolment_fee": 0.6160473194879029,
            "monthly_fee": 0.7499019092904713,
            "cover_months": 35
        },
        "0.4": {
            "affected_rate": 0.4090357531901649,
            "servicer_cost": -566.0943151483905,
            "enrolment_fee": 0.6160473194879029,
            "monthly_fee": 0.7499019092904713,
            "cover_months": 35
        },
        "0.5": {
            "affected_rate": 0.5360259103641456,
            "servicer_cost": -64.22355515120415,
            "enrolment_fee": 0.6160473194879029,
            "monthly_fee": 0.7499019092904713,
            "cover_months": 35
        },
        "0.6": {
            "affected_rate": 0.6265471946354298,
            "servicer_cost": 438.02604484879595,
            "enrolment_fee": 0.6160473194879029,
            "monthly_fee": 0.7499019092904713,
            "cover_months": 35
        },
        "0.7": {
            "affected_rate": 0.733037429618312,
            "servicer_cost": 940.2756448487962,
            "enrolment_fee": 0.6160473194879029,
            "monthly_fee": 0.7499019092904713,
            "cover_months": 35
        },
        "0.8": {
            "affected_rate": 0.9007464172537702,
            "servicer_cost": 1442.525244848796,
            "enrolment_fee": 0.6160473194879029,
            "monthly_fee": 0.7499019092904713,
            "cover_months": 35
        },
        "0.9": {
            "affected_rate": 0.9407187950937951,
            "servicer_cost": 1944.7748448487957,
            "enrolment_fee": 0.6160473194879029,
            "monthly_fee": 0.7499019092904713,
            "cover_months": 35
        },
        "1.0": {
            "affected_rate": 0.9789542790224282,
            "servicer_cost": 2447.024444848796,
            "enrolment_fee": 0.6160473194879029,
            "monthly_fee": 0.7499019092904713,
            "cover_months": 35
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8842702476064819,
            "monthly_fee": 0.7367326799471612,
            "cover_months": 23
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8842702476064819,
            "monthly_fee": 0.7367326799471612,
            "cover_months": 23
        },
        "0.2": {
            "affected_rate": 0.21613613374642782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8842702476064819,
            "monthly_fee": 0.7367326799471612,
            "cover_months": 23
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8842702476064819,
            "monthly_fee": 0.7367326799471612,
            "cover_months": 23
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8842702476064819,
            "monthly_fee": 0.7367326799471612,
            "cover_months": 23
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8842702476064819,
            "monthly_fee": 0.7367326799471612,
            "cover_months": 23
        },
        "0.6": {
            "affected_rate": 0.6509059608691963,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8842702476064819,
            "monthly_fee": 0.7367326799471612,
            "cover_months": 23
        },
        "0.7": {
            "affected_rate": 0.7573961958520782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8842702476064819,
            "monthly_fee": 0.7367326799471612,
            "cover_months": 23
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8842702476064819,
            "monthly_fee": 0.7367326799471612,
            "cover_months": 23
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8842702476064819,
            "monthly_fee": 0.7367326799471612,
            "cover_months": 23
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8842702476064819,
            "monthly_fee": 0.7367326799471612,
            "cover_months": 23
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8577138024623028,
            "monthly_fee": 0.865128255045182,
            "cover_months": 28
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8577138024623028,
            "monthly_fee": 0.865128255045182,
            "cover_months": 28
        },
        "0.2": {
            "affected_rate": 0.21613613374642782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8577138024623028,
            "monthly_fee": 0.865128255045182,
            "cover_months": 28
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8577138024623028,
            "monthly_fee": 0.865128255045182,
            "cover_months": 28
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8577138024623028,
            "monthly_fee": 0.865128255045182,
            "cover_months": 28
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8577138024623028,
            "monthly_fee": 0.865128255045182,
            "cover_months": 28
        },
        "0.6": {
            "affected_rate": 0.6509059608691963,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8577138024623028,
            "monthly_fee": 0.865128255045182,
            "cover_months": 28
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8577138024623028,
            "monthly_fee": 0.865128255045182,
            "cover_months": 28
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8577138024623028,
            "monthly_fee": 0.865128255045182,
            "cover_months": 28
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8577138024623028,
            "monthly_fee": 0.865128255045182,
            "cover_months": 28
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8577138024623028,
            "monthly_fee": 0.865128255045182,
            "cover_months": 28
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7309069300281149,
            "monthly_fee": 0.7997561289989499,
            "cover_months": 23
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7309069300281149,
            "monthly_fee": 0.7997561289989499,
            "cover_months": 23
        },
        "0.2": {
            "affected_rate": 0.21613613374642782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7309069300281149,
            "monthly_fee": 0.7997561289989499,
            "cover_months": 23
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7309069300281149,
            "monthly_fee": 0.7997561289989499,
            "cover_months": 23
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7309069300281149,
            "monthly_fee": 0.7997561289989499,
            "cover_months": 23
        },
        "0.5": {
            "affected_rate": 0.5603846765979118,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7309069300281149,
            "monthly_fee": 0.7997561289989499,
            "cover_months": 23
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7309069300281149,
            "monthly_fee": 0.7997561289989499,
            "cover_months": 23
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7309069300281149,
            "monthly_fee": 0.7997561289989499,
            "cover_months": 23
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7309069300281149,
            "monthly_fee": 0.7997561289989499,
            "cover_months": 23
        },
        "0.9": {
            "affected_rate": 0.9650775613275615,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7309069300281149,
            "monthly_fee": 0.7997561289989499,
            "cover_months": 23
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7309069300281149,
            "monthly_fee": 0.7997561289989499,
            "cover_months": 23
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7416985126484579,
            "monthly_fee": 0.9491354485062728,
            "cover_months": 35
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7416985126484579,
            "monthly_fee": 0.9491354485062728,
            "cover_months": 35
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7416985126484579,
            "monthly_fee": 0.9491354485062728,
            "cover_months": 35
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7416985126484579,
            "monthly_fee": 0.9491354485062728,
            "cover_months": 35
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7416985126484579,
            "monthly_fee": 0.9491354485062728,
            "cover_months": 35
        },
        "0.5": {
            "affected_rate": 0.5603846765979118,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7416985126484579,
            "monthly_fee": 0.9491354485062728,
            "cover_months": 35
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7416985126484579,
            "monthly_fee": 0.9491354485062728,
            "cover_months": 35
        },
        "0.7": {
            "affected_rate": 0.7573961958520782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7416985126484579,
            "monthly_fee": 0.9491354485062728,
            "cover_months": 35
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7416985126484579,
            "monthly_fee": 0.9491354485062728,
            "cover_months": 35
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7416985126484579,
            "monthly_fee": 0.9491354485062728,
            "cover_months": 35
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7416985126484579,
            "monthly_fee": 0.9491354485062728,
            "cover_months": 35
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.773359846638929,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.773359846638929,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "0.2": {
            "affected_rate": 0.21613613374642782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.773359846638929,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.773359846638929,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.773359846638929,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.773359846638929,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "0.6": {
            "affected_rate": 0.658008233596469,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.773359846638929,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.773359846638929,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "0.8": {
            "affected_rate": 0.9376051834875364,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.773359846638929,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "0.9": {
            "affected_rate": 0.9650775613275615,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.773359846638929,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.773359846638929,
            "monthly_fee": 1.0,
            "cover_months": 27
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -1469.8178175825649,
            "enrolment_fee": 0.7639174888536231,
            "monthly_fee": 0.6492205982169241,
            "cover_months": 24
        },
        "0.1": {
            "affected_rate": 0.11089918795801149,
            "servicer_cost": -1274.6249052839216,
            "enrolment_fee": 0.7639174888536231,
            "monthly_fee": 0.6492205982169241,
            "cover_months": 24
        },
        "0.2": {
            "affected_rate": 0.20489425062954475,
            "servicer_cost": -1104.7838914709505,
            "enrolment_fee": 0.7639174888536231,
            "monthly_fee": 0.6492205982169241,
            "cover_months": 24
        },
        "0.3": {
            "affected_rate": 0.3287904075771723,
            "servicer_cost": -968.5951036895389,
            "enrolment_fee": 0.7639174888536231,
            "monthly_fee": 0.6492205982169241,
            "cover_months": 24
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": -809.9953835388781,
            "enrolment_fee": 0.7639174888536231,
            "monthly_fee": 0.6492205982169241,
            "cover_months": 24
        },
        "0.5": {
            "affected_rate": 0.5553846765979118,
            "servicer_cost": -464.013656407166,
            "enrolment_fee": 0.7639174888536231,
            "monthly_fee": 0.6492205982169241,
            "cover_months": 24
        },
        "0.6": {
            "affected_rate": 0.645905960869196,
            "servicer_cost": -116.28835502117809,
            "enrolment_fee": 0.7639174888536231,
            "monthly_fee": 0.6492205982169241,
            "cover_months": 24
        },
        "0.7": {
            "affected_rate": 0.7523961958520783,
            "servicer_cost": 231.3995881038217,
            "enrolment_fee": 0.7639174888536231,
            "monthly_fee": 0.6492205982169241,
            "cover_months": 24
        },
        "0.8": {
            "affected_rate": 0.9201051834875364,
            "servicer_cost": 579.087531228822,
            "enrolment_fee": 0.7639174888536231,
            "monthly_fee": 0.6492205982169241,
            "cover_months": 24
        },
        "0.9": {
            "affected_rate": 0.9600775613275614,
            "servicer_cost": 926.9878368114383,
            "enrolment_fee": 0.7639174888536231,
            "monthly_fee": 0.6492205982169241,
            "cover_months": 24
        },
        "1.0": {
            "affected_rate": 0.9823272948954441,
            "servicer_cost": 1274.4568534781047,
            "enrolment_fee": 0.7639174888536231,
            "monthly_fee": 0.6492205982169241,
            "cover_months": 24
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -1430.187018317194,
            "enrolment_fee": 0.6520454667426715,
            "monthly_fee": 0.7665920432487475,
            "cover_months": 31
        },
        "0.1": {
            "affected_rate": 0.11308172764055117,
            "servicer_cost": -1299.0197283762343,
            "enrolment_fee": 0.6520454667426715,
            "monthly_fee": 0.7665920432487475,
            "cover_months": 31
        },
        "0.2": {
            "affected_rate": 0.2084656792009733,
            "servicer_cost": -1179.5707386755207,
            "enrolment_fee": 0.6520454667426715,
            "monthly_fee": 0.7665920432487475,
            "cover_months": 31
        },
        "0.3": {
            "affected_rate": 0.3242449530317178,
            "servicer_cost": -1003.4246267355772,
            "enrolment_fee": 0.6520454667426715,
            "monthly_fee": 0.7665920432487475,
            "cover_months": 31
        },
        "0.4": {
            "affected_rate": 0.4207240648784766,
            "servicer_cost": -721.8149434022437,
            "enrolment_fee": 0.6520454667426715,
            "monthly_fee": 0.7665920432487475,
            "cover_months": 31
        },
        "0.5": {
            "affected_rate": 0.5477142220524573,
            "servicer_cost": -440.2052600689106,
            "enrolment_fee": 0.6520454667426715,
            "monthly_fee": 0.7665920432487475,
            "cover_months": 31
        },
        "0.6": {
            "affected_rate": 0.6382355063237417,
            "servicer_cost": -158.59557673557688,
            "enrolment_fee": 0.6520454667426715,
            "monthly_fee": 0.7665920432487475,
            "cover_months": 31
        },
        "0.7": {
            "affected_rate": 0.7447257413066237,
            "servicer_cost": 123.01410659775618,
            "enrolment_fee": 0.6520454667426715,
            "monthly_fee": 0.7665920432487475,
            "cover_months": 31
        },
        "0.8": {
            "affected_rate": 0.9124347289420818,
            "servicer_cost": 404.6237899310897,
            "enrolment_fee": 0.6520454667426715,
            "monthly_fee": 0.7665920432487475,
            "cover_months": 31
        },
        "0.9": {
            "affected_rate": 0.9524071067821069,
            "servicer_cost": 686.2334732644231,
            "enrolment_fee": 0.6520454667426715,
            "monthly_fee": 0.7665920432487475,
            "cover_months": 31
        },
        "1.0": {
            "affected_rate": 0.9823272948954441,
            "servicer_cost": 967.843156597756,
            "enrolment_fee": 0.6520454667426715,
            "monthly_fee": 0.7665920432487475,
            "cover_months": 31
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7444386438635888,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7444386438635888,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7444386438635888,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7444386438635888,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7444386438635888,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.5": {
            "affected_rate": 0.5603846765979118,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7444386438635888,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.6": {
            "affected_rate": 0.6509059608691963,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7444386438635888,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.7": {
            "affected_rate": 0.7573961958520782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7444386438635888,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.8": {
            "affected_rate": 0.9251051834875366,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7444386438635888,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.9": {
            "affected_rate": 0.9650775613275615,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7444386438635888,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7444386438635888,
            "monthly_fee": 1.0,
            "cover_months": 25
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7629556406773774,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.1": {
            "affected_rate": 0.11762718218600574,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7629556406773774,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7629556406773774,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.3": {
            "affected_rate": 0.33191540757717225,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7629556406773774,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7629556406773774,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7629556406773774,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.6": {
            "affected_rate": 0.6509059608691963,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7629556406773774,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.7": {
            "affected_rate": 0.7573961958520782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7629556406773774,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7629556406773774,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7629556406773774,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7629556406773774,
            "monthly_fee": 1.0,
            "cover_months": 25
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6627786647879377,
            "monthly_fee": 0.780452240743448,
            "cover_months": 25
        },
        "0.1": {
            "affected_rate": 0.1176271821860057,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6627786647879377,
            "monthly_fee": 0.780452240743448,
            "cover_months": 25
        },
        "0.2": {
            "affected_rate": 0.2161361337464279,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6627786647879377,
            "monthly_fee": 0.780452240743448,
            "cover_months": 25
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6627786647879377,
            "monthly_fee": 0.780452240743448,
            "cover_months": 25
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6627786647879377,
            "monthly_fee": 0.780452240743448,
            "cover_months": 25
        },
        "0.5": {
            "affected_rate": 0.5603846765979118,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6627786647879377,
            "monthly_fee": 0.780452240743448,
            "cover_months": 25
        },
        "0.6": {
            "affected_rate": 0.6509059608691963,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6627786647879377,
            "monthly_fee": 0.780452240743448,
            "cover_months": 25
        },
        "0.7": {
            "affected_rate": 0.7573961958520782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6627786647879377,
            "monthly_fee": 0.780452240743448,
            "cover_months": 25
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6627786647879377,
            "monthly_fee": 0.780452240743448,
            "cover_months": 25
        },
        "0.9": {
            "affected_rate": 0.9650775613275615,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6627786647879377,
            "monthly_fee": 0.780452240743448,
            "cover_months": 25
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6627786647879377,
            "monthly_fee": 0.780452240743448,
            "cover_months": 25
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -2163.525672308725,
            "enrolment_fee": 0.974696475439049,
            "monthly_fee": 0.5890987101109016,
            "cover_months": 26
        },
        "0.1": {
            "affected_rate": 0.08089918795801147,
            "servicer_cost": -1536.669578212758,
            "enrolment_fee": 0.974696475439049,
            "monthly_fee": 0.5890987101109016,
            "cover_months": 26
        },
        "0.2": {
            "affected_rate": 0.1666450923803865,
            "servicer_cost": -992.9066643778544,
            "enrolment_fee": 0.974696475439049,
            "monthly_fee": 0.5890987101109016,
            "cover_months": 26
        },
        "0.3": {
            "affected_rate": 0.2824243662111309,
            "servicer_cost": -419.36941832657396,
            "enrolment_fee": 0.974696475439049,
            "monthly_fee": 0.5890987101109016,
            "cover_months": 26
        },
        "0.4": {
            "affected_rate": 0.4252695194239312,
            "servicer_cost": -89.29255479286653,
            "enrolment_fee": 0.974696475439049,
            "monthly_fee": 0.5890987101109016,
            "cover_months": 26
        },
        "0.5": {
            "affected_rate": 0.5522596765979119,
            "servicer_cost": 222.01784219872434,
            "enrolment_fee": 0.974696475439049,
            "monthly_fee": 0.5890987101109016,
            "cover_months": 26
        },
        "0.6": {
            "affected_rate": 0.6427809608691961,
            "servicer_cost": 891.0241472024433,
            "enrolment_fee": 0.974696475439049,
            "monthly_fee": 0.5890987101109016,
            "cover_months": 26
        },
        "0.7": {
            "affected_rate": 0.7492711958520782,
            "servicer_cost": 1599.723147586828,
            "enrolment_fee": 0.974696475439049,
            "monthly_fee": 0.5890987101109016,
            "cover_months": 26
        },
        "0.8": {
            "affected_rate": 0.9169801834875365,
            "servicer_cost": 2308.654209894943,
            "enrolment_fee": 0.974696475439049,
            "monthly_fee": 0.5890987101109016,
            "cover_months": 26
        },
        "0.9": {
            "affected_rate": 0.9569525613275613,
            "servicer_cost": 3018.1931313045457,
            "enrolment_fee": 0.974696475439049,
            "monthly_fee": 0.5890987101109016,
            "cover_months": 26
        },
        "1.0": {
            "affected_rate": 0.9823272948954441,
            "servicer_cost": 3727.964114637878,
            "enrolment_fee": 0.974696475439049,
            "monthly_fee": 0.5890987101109016,
            "cover_months": 26
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -4242.415413466106,
            "enrolment_fee": 0.6213276847497624,
            "monthly_fee": 0.5546349315022119,
            "cover_months": 30
        },
        "0.1": {
            "affected_rate": 0.05349590282356198,
            "servicer_cost": -2875.236367482291,
            "enrolment_fee": 0.6213276847497624,
            "monthly_fee": 0.5546349315022119,
            "cover_months": 30
        },
        "0.2": {
            "affected_rate": 0.10710963308112784,
            "servicer_cost": -1605.38837093341,
            "enrolment_fee": 0.6213276847497624,
            "monthly_fee": 0.5546349315022119,
            "cover_months": 30
        },
        "0.3": {
            "affected_rate": 0.20313026372857154,
            "servicer_cost": -10.630236903873334,
            "enrolment_fee": 0.6213276847497624,
            "monthly_fee": 0.5546349315022119,
            "cover_months": 30
        },
        "0.4": {
            "affected_rate": 0.3421977124183007,
            "servicer_cost": 1509.2981091234321,
            "enrolment_fee": 0.6213276847497624,
            "monthly_fee": 0.5546349315022119,
            "cover_months": 30
        },
        "0.5": {
            "affected_rate": 0.5311094665138782,
            "servicer_cost": 2187.9907189809464,
            "enrolment_fee": 0.6213276847497624,
            "monthly_fee": 0.5546349315022119,
            "cover_months": 30
        },
        "0.6": {
            "affected_rate": 0.6216307507851625,
            "servicer_cost": 3186.097946649109,
            "enrolment_fee": 0.6213276847497624,
            "monthly_fee": 0.5546349315022119,
            "cover_months": 30
        },
        "0.7": {
            "affected_rate": 0.7281209857680446,
            "servicer_cost": 4652.369030126696,
            "enrolment_fee": 0.6213276847497624,
            "monthly_fee": 0.5546349315022119,
            "cover_months": 30
        },
        "0.8": {
            "affected_rate": 0.8958299734035029,
            "servicer_cost": 6138.811198796622,
            "enrolment_fee": 0.6213276847497624,
            "monthly_fee": 0.5546349315022119,
            "cover_months": 30
        },
        "0.9": {
            "affected_rate": 0.9416847041847042,
            "servicer_cost": 7621.943447959804,
            "enrolment_fee": 0.6213276847497624,
            "monthly_fee": 0.5546349315022119,
            "cover_months": 30
        },
        "1.0": {
            "affected_rate": 0.9737016395050828,
            "servicer_cost": 9103.657779968318,
            "enrolment_fee": 0.6213276847497624,
            "monthly_fee": 0.5546349315022119,
            "cover_months": 30
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8813150858532047,
            "monthly_fee": 1.0,
            "cover_months": 28
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8813150858532047,
            "monthly_fee": 1.0,
            "cover_months": 28
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8813150858532047,
            "monthly_fee": 1.0,
            "cover_months": 28
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8813150858532047,
            "monthly_fee": 1.0,
            "cover_months": 28
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8813150858532047,
            "monthly_fee": 1.0,
            "cover_months": 28
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8813150858532047,
            "monthly_fee": 1.0,
            "cover_months": 28
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8813150858532047,
            "monthly_fee": 1.0,
            "cover_months": 28
        },
        "0.7": {
            "affected_rate": 0.7573961958520782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8813150858532047,
            "monthly_fee": 1.0,
            "cover_months": 28
        },
        "0.8": {
            "affected_rate": 0.9251051834875366,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8813150858532047,
            "monthly_fee": 1.0,
            "cover_months": 28
        },
        "0.9": {
            "affected_rate": 0.9650775613275615,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8813150858532047,
            "monthly_fee": 1.0,
            "cover_months": 28
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8813150858532047,
            "monthly_fee": 1.0,
            "cover_months": 28
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6829229056890295,
            "monthly_fee": 1.0,
            "cover_months": 23
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6829229056890295,
            "monthly_fee": 1.0,
            "cover_months": 23
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6829229056890295,
            "monthly_fee": 1.0,
            "cover_months": 23
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6829229056890295,
            "monthly_fee": 1.0,
            "cover_months": 23
        },
        "0.4": {
            "affected_rate": 0.42839451942393125,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6829229056890295,
            "monthly_fee": 1.0,
            "cover_months": 23
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6829229056890295,
            "monthly_fee": 1.0,
            "cover_months": 23
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6829229056890295,
            "monthly_fee": 1.0,
            "cover_months": 23
        },
        "0.7": {
            "affected_rate": 0.7573961958520782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6829229056890295,
            "monthly_fee": 1.0,
            "cover_months": 23
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6829229056890295,
            "monthly_fee": 1.0,
            "cover_months": 23
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6829229056890295,
            "monthly_fee": 1.0,
            "cover_months": 23
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6829229056890295,
            "monthly_fee": 1.0,
            "cover_months": 23
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6103813849964442,
            "monthly_fee": 0.9582576246889857,
            "cover_months": 22
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6103813849964442,
            "monthly_fee": 0.9582576246889857,
            "cover_months": 22
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6103813849964442,
            "monthly_fee": 0.9582576246889857,
            "cover_months": 22
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6103813849964442,
            "monthly_fee": 0.9582576246889857,
            "cover_months": 22
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6103813849964442,
            "monthly_fee": 0.9582576246889857,
            "cover_months": 22
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6103813849964442,
            "monthly_fee": 0.9582576246889857,
            "cover_months": 22
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6103813849964442,
            "monthly_fee": 0.9582576246889857,
            "cover_months": 22
        },
        "0.7": {
            "affected_rate": 0.7573961958520782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6103813849964442,
            "monthly_fee": 0.9582576246889857,
            "cover_months": 22
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6103813849964442,
            "monthly_fee": 0.9582576246889857,
            "cover_months": 22
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6103813849964442,
            "monthly_fee": 0.9582576246889857,
            "cover_months": 22
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6103813849964442,
            "monthly_fee": 0.9582576246889857,
            "cover_months": 22
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7947552673310275,
            "monthly_fee": 0.9325279208733978,
            "cover_months": 26
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7947552673310275,
            "monthly_fee": 0.9325279208733978,
            "cover_months": 26
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7947552673310275,
            "monthly_fee": 0.9325279208733978,
            "cover_months": 26
        },
        "0.3": {
            "affected_rate": 0.33191540757717225,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7947552673310275,
            "monthly_fee": 0.9325279208733978,
            "cover_months": 26
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7947552673310275,
            "monthly_fee": 0.9325279208733978,
            "cover_months": 26
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7947552673310275,
            "monthly_fee": 0.9325279208733978,
            "cover_months": 26
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7947552673310275,
            "monthly_fee": 0.9325279208733978,
            "cover_months": 26
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7947552673310275,
            "monthly_fee": 0.9325279208733978,
            "cover_months": 26
        },
        "0.8": {
            "affected_rate": 0.9251051834875366,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7947552673310275,
            "monthly_fee": 0.9325279208733978,
            "cover_months": 26
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7947552673310275,
            "monthly_fee": 0.9325279208733978,
            "cover_months": 26
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7947552673310275,
            "monthly_fee": 0.9325279208733978,
            "cover_months": 26
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9591736904400927,
            "monthly_fee": 1.0,
            "cover_months": 33
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9591736904400927,
            "monthly_fee": 1.0,
            "cover_months": 33
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9591736904400927,
            "monthly_fee": 1.0,
            "cover_months": 33
        },
        "0.3": {
            "affected_rate": 0.33191540757717225,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9591736904400927,
            "monthly_fee": 1.0,
            "cover_months": 33
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9591736904400927,
            "monthly_fee": 1.0,
            "cover_months": 33
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9591736904400927,
            "monthly_fee": 1.0,
            "cover_months": 33
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9591736904400927,
            "monthly_fee": 1.0,
            "cover_months": 33
        },
        "0.7": {
            "affected_rate": 0.7573961958520782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9591736904400927,
            "monthly_fee": 1.0,
            "cover_months": 33
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9591736904400927,
            "monthly_fee": 1.0,
            "cover_months": 33
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9591736904400927,
            "monthly_fee": 1.0,
            "cover_months": 33
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9591736904400927,
            "monthly_fee": 1.0,
            "cover_months": 33
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.600576944691875,
            "monthly_fee": 0.9023280573319962,
            "cover_months": 34
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.600576944691875,
            "monthly_fee": 0.9023280573319962,
            "cover_months": 34
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.600576944691875,
            "monthly_fee": 0.9023280573319962,
            "cover_months": 34
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.600576944691875,
            "monthly_fee": 0.9023280573319962,
            "cover_months": 34
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.600576944691875,
            "monthly_fee": 0.9023280573319962,
            "cover_months": 34
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.600576944691875,
            "monthly_fee": 0.9023280573319962,
            "cover_months": 34
        },
        "0.6": {
            "affected_rate": 0.6509059608691963,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.600576944691875,
            "monthly_fee": 0.9023280573319962,
            "cover_months": 34
        },
        "0.7": {
            "affected_rate": 0.7573961958520782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.600576944691875,
            "monthly_fee": 0.9023280573319962,
            "cover_months": 34
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.600576944691875,
            "monthly_fee": 0.9023280573319962,
            "cover_months": 34
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.600576944691875,
            "monthly_fee": 0.9023280573319962,
            "cover_months": 34
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.600576944691875,
            "monthly_fee": 0.9023280573319962,
            "cover_months": 34
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9667334078164953,
            "monthly_fee": 0.9832269696460627,
            "cover_months": 36
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9667334078164953,
            "monthly_fee": 0.9832269696460627,
            "cover_months": 36
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9667334078164953,
            "monthly_fee": 0.9832269696460627,
            "cover_months": 36
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9667334078164953,
            "monthly_fee": 0.9832269696460627,
            "cover_months": 36
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9667334078164953,
            "monthly_fee": 0.9832269696460627,
            "cover_months": 36
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9667334078164953,
            "monthly_fee": 0.9832269696460627,
            "cover_months": 36
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9667334078164953,
            "monthly_fee": 0.9832269696460627,
            "cover_months": 36
        },
        "0.7": {
            "affected_rate": 0.7573961958520782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9667334078164953,
            "monthly_fee": 0.9832269696460627,
            "cover_months": 36
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9667334078164953,
            "monthly_fee": 0.9832269696460627,
            "cover_months": 36
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9667334078164953,
            "monthly_fee": 0.9832269696460627,
            "cover_months": 36
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9667334078164953,
            "monthly_fee": 0.9832269696460627,
            "cover_months": 36
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -1055.4389543290076,
            "enrolment_fee": 0.8907827724782258,
            "monthly_fee": 0.8548030742169874,
            "cover_months": 36
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": -1007.7359673642623,
            "enrolment_fee": 0.8907827724782258,
            "monthly_fee": 0.8548030742169874,
            "cover_months": 36
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": -934.6589933717441,
            "enrolment_fee": 0.8907827724782258,
            "monthly_fee": 0.8548030742169874,
            "cover_months": 36
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": -780.1170183717438,
            "enrolment_fee": 0.8907827724782258,
            "monthly_fee": 0.8548030742169874,
            "cover_months": 36
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": -625.5750433717437,
            "enrolment_fee": 0.8907827724782258,
            "monthly_fee": 0.8548030742169874,
            "cover_months": 36
        },
        "0.5": {
            "affected_rate": 0.5553846765979118,
            "servicer_cost": -471.033068371744,
            "enrolment_fee": 0.8907827724782258,
            "monthly_fee": 0.8548030742169874,
            "cover_months": 36
        },
        "0.6": {
            "affected_rate": 0.6459059608691962,
            "servicer_cost": -316.49109337174406,
            "enrolment_fee": 0.8907827724782258,
            "monthly_fee": 0.8548030742169874,
            "cover_months": 36
        },
        "0.7": {
            "affected_rate": 0.7523961958520783,
            "servicer_cost": -161.9491183717439,
            "enrolment_fee": 0.8907827724782258,
            "monthly_fee": 0.8548030742169874,
            "cover_months": 36
        },
        "0.8": {
            "affected_rate": 0.9201051834875364,
            "servicer_cost": -7.407143371744003,
            "enrolment_fee": 0.8907827724782258,
            "monthly_fee": 0.8548030742169874,
            "cover_months": 36
        },
        "0.9": {
            "affected_rate": 0.9600775613275614,
            "servicer_cost": 147.134831628256,
            "enrolment_fee": 0.8907827724782258,
            "monthly_fee": 0.8548030742169874,
            "cover_months": 36
        },
        "1.0": {
            "affected_rate": 0.9831209456890949,
            "servicer_cost": 301.6768066282558,
            "enrolment_fee": 0.8907827724782258,
            "monthly_fee": 0.8548030742169874,
            "cover_months": 36
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7590414228139674,
            "monthly_fee": 1.0,
            "cover_months": 31
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7590414228139674,
            "monthly_fee": 1.0,
            "cover_months": 31
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7590414228139674,
            "monthly_fee": 1.0,
            "cover_months": 31
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7590414228139674,
            "monthly_fee": 1.0,
            "cover_months": 31
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7590414228139674,
            "monthly_fee": 1.0,
            "cover_months": 31
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7590414228139674,
            "monthly_fee": 1.0,
            "cover_months": 31
        },
        "0.6": {
            "affected_rate": 0.6509059608691963,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7590414228139674,
            "monthly_fee": 1.0,
            "cover_months": 31
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7590414228139674,
            "monthly_fee": 1.0,
            "cover_months": 31
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7590414228139674,
            "monthly_fee": 1.0,
            "cover_months": 31
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7590414228139674,
            "monthly_fee": 1.0,
            "cover_months": 31
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7590414228139674,
            "monthly_fee": 1.0,
            "cover_months": 31
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6809946352671908,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6809946352671908,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6809946352671908,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6809946352671908,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6809946352671908,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6809946352671908,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.6": {
            "affected_rate": 0.6509059608691963,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6809946352671908,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6809946352671908,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.8": {
            "affected_rate": 0.9251051834875366,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6809946352671908,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.9": {
            "affected_rate": 0.9650775613275615,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6809946352671908,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6809946352671908,
            "monthly_fee": 1.0,
            "cover_months": 36
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -1853.4605733232213,
            "enrolment_fee": 0.776741087574148,
            "monthly_fee": 0.5626842546652443,
            "cover_months": 23
        },
        "0.1": {
            "affected_rate": 0.09923252129134483,
            "servicer_cost": -1362.2789620082415,
            "enrolment_fee": 0.776741087574148,
            "monthly_fee": 0.5626842546652443,
            "cover_months": 23
        },
        "0.2": {
            "affected_rate": 0.18511070084599496,
            "servicer_cost": -948.3844405120326,
            "enrolment_fee": 0.776741087574148,
            "monthly_fee": 0.5626842546652443,
            "cover_months": 23
        },
        "0.3": {
            "affected_rate": 0.3252189790057437,
            "servicer_cost": -544.5265025070823,
            "enrolment_fee": 0.776741087574148,
            "monthly_fee": 0.5626842546652443,
            "cover_months": 23
        },
        "0.4": {
            "affected_rate": 0.42169809085250265,
            "servicer_cost": -324.7759207298449,
            "enrolment_fee": 0.776741087574148,
            "monthly_fee": 0.5626842546652443,
            "cover_months": 23
        },
        "0.5": {
            "affected_rate": 0.5518132480264832,
            "servicer_cost": -129.1593532013082,
            "enrolment_fee": 0.776741087574148,
            "monthly_fee": 0.5626842546652443,
            "cover_months": 23
        },
        "0.6": {
            "affected_rate": 0.6423345322977676,
            "servicer_cost": 422.23447047846355,
            "enrolment_fee": 0.776741087574148,
            "monthly_fee": 0.5626842546652443,
            "cover_months": 23
        },
        "0.7": {
            "affected_rate": 0.7488247672806497,
            "servicer_cost": 1000.1343733951304,
            "enrolment_fee": 0.776741087574148,
            "monthly_fee": 0.5626842546652443,
            "cover_months": 23
        },
        "0.8": {
            "affected_rate": 0.9165337549161079,
            "servicer_cost": 1578.41311631461,
            "enrolment_fee": 0.776741087574148,
            "monthly_fee": 0.5626842546652443,
            "cover_months": 23
        },
        "0.9": {
            "affected_rate": 0.9565061327561327,
            "servicer_cost": 2156.624584812698,
            "enrolment_fee": 0.776741087574148,
            "monthly_fee": 0.5626842546652443,
            "cover_months": 23
        },
        "1.0": {
            "affected_rate": 0.980343167911317,
            "servicer_cost": 2734.195418146031,
            "enrolment_fee": 0.776741087574148,
            "monthly_fee": 0.5626842546652443,
            "cover_months": 23
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8246698441854351,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8246698441854351,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8246698441854351,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "0.3": {
            "affected_rate": 0.33191540757717225,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8246698441854351,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8246698441854351,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8246698441854351,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "0.6": {
            "affected_rate": 0.650905960869196,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8246698441854351,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8246698441854351,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8246698441854351,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8246698441854351,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8246698441854351,
            "monthly_fee": 1.0,
            "cover_months": 22
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9263376742580843,
            "monthly_fee": 1.0,
            "cover_months": 21
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9263376742580843,
            "monthly_fee": 1.0,
            "cover_months": 21
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9263376742580843,
            "monthly_fee": 1.0,
            "cover_months": 21
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9263376742580843,
            "monthly_fee": 1.0,
            "cover_months": 21
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9263376742580843,
            "monthly_fee": 1.0,
            "cover_months": 21
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9263376742580843,
            "monthly_fee": 1.0,
            "cover_months": 21
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9263376742580843,
            "monthly_fee": 1.0,
            "cover_months": 21
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9263376742580843,
            "monthly_fee": 1.0,
            "cover_months": 21
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9263376742580843,
            "monthly_fee": 1.0,
            "cover_months": 21
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9263376742580843,
            "monthly_fee": 1.0,
            "cover_months": 21
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9263376742580843,
            "monthly_fee": 1.0,
            "cover_months": 21
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -1531.1932311466676,
            "enrolment_fee": 0.6551334341841207,
            "monthly_fee": 0.8310724033866428,
            "cover_months": 35
        },
        "0.1": {
            "affected_rate": 0.1176271821860057,
            "servicer_cost": -1402.3125901515277,
            "enrolment_fee": 0.6551334341841207,
            "monthly_fee": 0.8310724033866428,
            "cover_months": 35
        },
        "0.2": {
            "affected_rate": 0.21301113374642786,
            "servicer_cost": -1295.2649759651808,
            "enrolment_fee": 0.6551334341841207,
            "monthly_fee": 0.8310724033866428,
            "cover_months": 35
        },
        "0.3": {
            "affected_rate": 0.32879040757717226,
            "servicer_cost": -1021.5734858653932,
            "enrolment_fee": 0.6551334341841207,
            "monthly_fee": 0.8310724033866428,
            "cover_months": 35
        },
        "0.4": {
            "affected_rate": 0.4252695194239312,
            "servicer_cost": -747.144435865393,
            "enrolment_fee": 0.6551334341841207,
            "monthly_fee": 0.8310724033866428,
            "cover_months": 35
        },
        "0.5": {
            "affected_rate": 0.552259676597912,
            "servicer_cost": -472.7153858653933,
            "enrolment_fee": 0.6551334341841207,
            "monthly_fee": 0.8310724033866428,
            "cover_months": 35
        },
        "0.6": {
            "affected_rate": 0.6427809608691961,
            "servicer_cost": -198.28633586539294,
            "enrolment_fee": 0.6551334341841207,
            "monthly_fee": 0.8310724033866428,
            "cover_months": 35
        },
        "0.7": {
            "affected_rate": 0.7492711958520781,
            "servicer_cost": 76.1427141346069,
            "enrolment_fee": 0.6551334341841207,
            "monthly_fee": 0.8310724033866428,
            "cover_months": 35
        },
        "0.8": {
            "affected_rate": 0.9169801834875365,
            "servicer_cost": 350.57176413460695,
            "enrolment_fee": 0.6551334341841207,
            "monthly_fee": 0.8310724033866428,
            "cover_months": 35
        },
        "0.9": {
            "affected_rate": 0.9569525613275613,
            "servicer_cost": 625.000814134607,
            "enrolment_fee": 0.6551334341841207,
            "monthly_fee": 0.8310724033866428,
            "cover_months": 35
        },
        "1.0": {
            "affected_rate": 0.982327294895444,
            "servicer_cost": 899.4298641346068,
            "enrolment_fee": 0.6551334341841207,
            "monthly_fee": 0.8310724033866428,
            "cover_months": 35
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -6294.51825820627,
            "enrolment_fee": 0.9119313467516333,
            "monthly_fee": 0.5887765865353071,
            "cover_months": 36
        },
        "0.1": {
            "affected_rate": 0.04182923615689531,
            "servicer_cost": -4269.448796159981,
            "enrolment_fee": 0.9119313467516333,
            "monthly_fee": 0.5887765865353071,
            "cover_months": 36
        },
        "0.2": {
            "affected_rate": 0.06811973409122886,
            "servicer_cost": -2260.9552260788832,
            "enrolment_fee": 0.9119313467516333,
            "monthly_fee": 0.5887765865353071,
            "cover_months": 36
        },
        "0.3": {
            "affected_rate": 0.14528935463766243,
            "servicer_cost": 278.294759530169,
            "enrolment_fee": 0.9119313467516333,
            "monthly_fee": 0.5887765865353071,
            "cover_months": 36
        },
        "0.4": {
            "affected_rate": 0.22387063916475683,
            "servicer_cost": 2460.3994529173324,
            "enrolment_fee": 0.9119313467516333,
            "monthly_fee": 0.5887765865353071,
            "cover_months": 36
        },
        "0.5": {
            "affected_rate": 0.34403209263503387,
            "servicer_cost": 3737.360945485704,
            "enrolment_fee": 0.9119313467516333,
            "monthly_fee": 0.5887765865353071,
            "cover_months": 36
        },
        "0.6": {
            "affected_rate": 0.43455337690631807,
            "servicer_cost": 5279.369671650399,
            "enrolment_fee": 0.9119313467516333,
            "monthly_fee": 0.5887765865353071,
            "cover_months": 36
        },
        "0.7": {
            "affected_rate": 0.5410436118892001,
            "servicer_cost": 7395.310363834282,
            "enrolment_fee": 0.9119313467516333,
            "monthly_fee": 0.5887765865353071,
            "cover_months": 36
        },
        "0.8": {
            "affected_rate": 0.7087525995246583,
            "servicer_cost": 9561.686201419643,
            "enrolment_fee": 0.9119313467516333,
            "monthly_fee": 0.5887765865353071,
            "cover_months": 36
        },
        "0.9": {
            "affected_rate": 0.7487249773646832,
            "servicer_cost": 11736.332016232844,
            "enrolment_fee": 0.9119313467516333,
            "monthly_fee": 0.5887765865353071,
            "cover_months": 36
        },
        "1.0": {
            "affected_rate": 0.9164643629439778,
            "servicer_cost": 13917.385371622022,
            "enrolment_fee": 0.9119313467516333,
            "monthly_fee": 0.5887765865353071,
            "cover_months": 36
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -1060.3943456627853,
            "enrolment_fee": 0.9551534302506361,
            "monthly_fee": 0.8591703405726038,
            "cover_months": 36
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": -1013.0984511635263,
            "enrolment_fee": 0.9551534302506361,
            "monthly_fee": 0.8591703405726038,
            "cover_months": 36
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": -934.6589933717441,
            "enrolment_fee": 0.9551534302506361,
            "monthly_fee": 0.8591703405726038,
            "cover_months": 36
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": -780.1170183717438,
            "enrolment_fee": 0.9551534302506361,
            "monthly_fee": 0.8591703405726038,
            "cover_months": 36
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": -625.5750433717437,
            "enrolment_fee": 0.9551534302506361,
            "monthly_fee": 0.8591703405726038,
            "cover_months": 36
        },
        "0.5": {
            "affected_rate": 0.5553846765979118,
            "servicer_cost": -471.033068371744,
            "enrolment_fee": 0.9551534302506361,
            "monthly_fee": 0.8591703405726038,
            "cover_months": 36
        },
        "0.6": {
            "affected_rate": 0.6459059608691963,
            "servicer_cost": -316.49109337174406,
            "enrolment_fee": 0.9551534302506361,
            "monthly_fee": 0.8591703405726038,
            "cover_months": 36
        },
        "0.7": {
            "affected_rate": 0.7523961958520783,
            "servicer_cost": -161.9491183717439,
            "enrolment_fee": 0.9551534302506361,
            "monthly_fee": 0.8591703405726038,
            "cover_months": 36
        },
        "0.8": {
            "affected_rate": 0.9201051834875364,
            "servicer_cost": -7.407143371744003,
            "enrolment_fee": 0.9551534302506361,
            "monthly_fee": 0.8591703405726038,
            "cover_months": 36
        },
        "0.9": {
            "affected_rate": 0.9600775613275614,
            "servicer_cost": 147.134831628256,
            "enrolment_fee": 0.9551534302506361,
            "monthly_fee": 0.8591703405726038,
            "cover_months": 36
        },
        "1.0": {
            "affected_rate": 0.9831209456890949,
            "servicer_cost": 301.6768066282558,
            "enrolment_fee": 0.9551534302506361,
            "monthly_fee": 0.8591703405726038,
            "cover_months": 36
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -4593.3762277289,
            "enrolment_fee": 0.8269159999970949,
            "monthly_fee": 0.6307792795369686,
            "cover_months": 36
        },
        "0.1": {
            "affected_rate": 0.05349590282356197,
            "servicer_cost": -3180.035325729631,
            "enrolment_fee": 0.8269159999970949,
            "monthly_fee": 0.6307792795369686,
            "cover_months": 36
        },
        "0.2": {
            "affected_rate": 0.11068106165255642,
            "servicer_cost": -1854.5598405883552,
            "enrolment_fee": 0.8269159999970949,
            "monthly_fee": 0.6307792795369686,
            "cover_months": 36
        },
        "0.3": {
            "affected_rate": 0.20170169230000012,
            "servicer_cost": -81.45336777802277,
            "enrolment_fee": 0.8269159999970949,
            "monthly_fee": 0.6307792795369686,
            "cover_months": 36
        },
        "0.4": {
            "affected_rate": 0.29054032976827093,
            "servicer_cost": 1106.157158556431,
            "enrolment_fee": 0.8269159999970949,
            "monthly_fee": 0.6307792795369686,
            "cover_months": 36
        },
        "0.5": {
            "affected_rate": 0.41440548694225166,
            "servicer_cost": 2038.0449593563185,
            "enrolment_fee": 0.8269159999970949,
            "monthly_fee": 0.6307792795369686,
            "cover_months": 36
        },
        "0.6": {
            "affected_rate": 0.504926771213536,
            "servicer_cost": 3412.4878095184613,
            "enrolment_fee": 0.8269159999970949,
            "monthly_fee": 0.6307792795369686,
            "cover_months": 36
        },
        "0.7": {
            "affected_rate": 0.6114170061964179,
            "servicer_cost": 4958.832136670483,
            "enrolment_fee": 0.8269159999970949,
            "monthly_fee": 0.6307792795369686,
            "cover_months": 36
        },
        "0.8": {
            "affected_rate": 0.7791259938318762,
            "servicer_cost": 6507.602328612995,
            "enrolment_fee": 0.8269159999970949,
            "monthly_fee": 0.6307792795369686,
            "cover_months": 36
        },
        "0.9": {
            "affected_rate": 0.820348371671901,
            "servicer_cost": 8060.59194621483,
            "enrolment_fee": 0.8269159999970949,
            "monthly_fee": 0.6307792795369686,
            "cover_months": 36
        },
        "1.0": {
            "affected_rate": 0.9343800127172666,
            "servicer_cost": 9613.633562881496,
            "enrolment_fee": 0.8269159999970949,
            "monthly_fee": 0.6307792795369686,
            "cover_months": 36
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8794910906629447,
            "monthly_fee": 0.8990143671266211,
            "cover_months": 30
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8794910906629447,
            "monthly_fee": 0.8990143671266211,
            "cover_months": 30
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8794910906629447,
            "monthly_fee": 0.8990143671266211,
            "cover_months": 30
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8794910906629447,
            "monthly_fee": 0.8990143671266211,
            "cover_months": 30
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8794910906629447,
            "monthly_fee": 0.8990143671266211,
            "cover_months": 30
        },
        "0.5": {
            "affected_rate": 0.5603846765979118,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8794910906629447,
            "monthly_fee": 0.8990143671266211,
            "cover_months": 30
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8794910906629447,
            "monthly_fee": 0.8990143671266211,
            "cover_months": 30
        },
        "0.7": {
            "affected_rate": 0.7573961958520782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8794910906629447,
            "monthly_fee": 0.8990143671266211,
            "cover_months": 30
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8794910906629447,
            "monthly_fee": 0.8990143671266211,
            "cover_months": 30
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8794910906629447,
            "monthly_fee": 0.8990143671266211,
            "cover_months": 30
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8794910906629447,
            "monthly_fee": 0.8990143671266211,
            "cover_months": 30
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8731202392843089,
            "monthly_fee": 0.9864937419395796,
            "cover_months": 24
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8731202392843089,
            "monthly_fee": 0.9864937419395796,
            "cover_months": 24
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8731202392843089,
            "monthly_fee": 0.9864937419395796,
            "cover_months": 24
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8731202392843089,
            "monthly_fee": 0.9864937419395796,
            "cover_months": 24
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8731202392843089,
            "monthly_fee": 0.9864937419395796,
            "cover_months": 24
        },
        "0.5": {
            "affected_rate": 0.560384676597912,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8731202392843089,
            "monthly_fee": 0.9864937419395796,
            "cover_months": 24
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8731202392843089,
            "monthly_fee": 0.9864937419395796,
            "cover_months": 24
        },
        "0.7": {
            "affected_rate": 0.7573961958520782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8731202392843089,
            "monthly_fee": 0.9864937419395796,
            "cover_months": 24
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8731202392843089,
            "monthly_fee": 0.9864937419395796,
            "cover_months": 24
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8731202392843089,
            "monthly_fee": 0.9864937419395796,
            "cover_months": 24
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8731202392843089,
            "monthly_fee": 0.9864937419395796,
            "cover_months": 24
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -1815.9318407491003,
            "enrolment_fee": 0.616198655035886,
            "monthly_fee": 0.7522522819587854,
            "cover_months": 33
        },
        "0.1": {
            "affected_rate": 0.11089918795801149,
            "servicer_cost": -1543.694953548759,
            "enrolment_fee": 0.616198655035886,
            "monthly_fee": 0.7522522819587854,
            "cover_months": 33
        },
        "0.2": {
            "affected_rate": 0.20132282205811616,
            "servicer_cost": -1289.9005177252952,
            "enrolment_fee": 0.616198655035886,
            "monthly_fee": 0.7522522819587854,
            "cover_months": 33
        },
        "0.3": {
            "affected_rate": 0.31710209588886057,
            "servicer_cost": -1067.226417950218,
            "enrolment_fee": 0.616198655035886,
            "monthly_fee": 0.7522522819587854,
            "cover_months": 33
        },
        "0.4": {
            "affected_rate": 0.41358120773561946,
            "servicer_cost": -649.2239278052688,
            "enrolment_fee": 0.616198655035886,
            "monthly_fee": 0.7522522819587854,
            "cover_months": 33
        },
        "0.5": {
            "affected_rate": 0.5405713649096002,
            "servicer_cost": -220.77447780526927,
            "enrolment_fee": 0.616198655035886,
            "monthly_fee": 0.7522522819587854,
            "cover_months": 33
        },
        "0.6": {
            "affected_rate": 0.6310926491808846,
            "servicer_cost": 207.6749721947308,
            "enrolment_fee": 0.616198655035886,
            "monthly_fee": 0.7522522819587854,
            "cover_months": 33
        },
        "0.7": {
            "affected_rate": 0.7375828841637666,
            "servicer_cost": 636.1244221947309,
            "enrolment_fee": 0.616198655035886,
            "monthly_fee": 0.7522522819587854,
            "cover_months": 33
        },
        "0.8": {
            "affected_rate": 0.9052918717992247,
            "servicer_cost": 1064.573872194731,
            "enrolment_fee": 0.616198655035886,
            "monthly_fee": 0.7522522819587854,
            "cover_months": 33
        },
        "0.9": {
            "affected_rate": 0.9452642496392496,
            "servicer_cost": 1493.0233221947308,
            "enrolment_fee": 0.616198655035886,
            "monthly_fee": 0.7522522819587854,
            "cover_months": 33
        },
        "1.0": {
            "affected_rate": 0.9789542790224284,
            "servicer_cost": 1921.4727721947306,
            "enrolment_fee": 0.616198655035886,
            "monthly_fee": 0.7522522819587854,
            "cover_months": 33
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6228037443478887,
            "monthly_fee": 0.8299606691157825,
            "cover_months": 25
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6228037443478887,
            "monthly_fee": 0.8299606691157825,
            "cover_months": 25
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6228037443478887,
            "monthly_fee": 0.8299606691157825,
            "cover_months": 25
        },
        "0.3": {
            "affected_rate": 0.33191540757717225,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6228037443478887,
            "monthly_fee": 0.8299606691157825,
            "cover_months": 25
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6228037443478887,
            "monthly_fee": 0.8299606691157825,
            "cover_months": 25
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6228037443478887,
            "monthly_fee": 0.8299606691157825,
            "cover_months": 25
        },
        "0.6": {
            "affected_rate": 0.650905960869196,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6228037443478887,
            "monthly_fee": 0.8299606691157825,
            "cover_months": 25
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6228037443478887,
            "monthly_fee": 0.8299606691157825,
            "cover_months": 25
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6228037443478887,
            "monthly_fee": 0.8299606691157825,
            "cover_months": 25
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6228037443478887,
            "monthly_fee": 0.8299606691157825,
            "cover_months": 25
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6228037443478887,
            "monthly_fee": 0.8299606691157825,
            "cover_months": 25
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8122270654500248,
            "monthly_fee": 0.897683297595971,
            "cover_months": 23
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8122270654500248,
            "monthly_fee": 0.897683297595971,
            "cover_months": 23
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8122270654500248,
            "monthly_fee": 0.897683297595971,
            "cover_months": 23
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8122270654500248,
            "monthly_fee": 0.897683297595971,
            "cover_months": 23
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8122270654500248,
            "monthly_fee": 0.897683297595971,
            "cover_months": 23
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8122270654500248,
            "monthly_fee": 0.897683297595971,
            "cover_months": 23
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8122270654500248,
            "monthly_fee": 0.897683297595971,
            "cover_months": 23
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8122270654500248,
            "monthly_fee": 0.897683297595971,
            "cover_months": 23
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8122270654500248,
            "monthly_fee": 0.897683297595971,
            "cover_months": 23
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8122270654500248,
            "monthly_fee": 0.897683297595971,
            "cover_months": 23
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8122270654500248,
            "monthly_fee": 0.897683297595971,
            "cover_months": 23
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -4080.0995812314663,
            "enrolment_fee": 0.7470508380569821,
            "monthly_fee": 0.5033009831060727,
            "cover_months": 26
        },
        "0.1": {
            "affected_rate": 0.05349590282356198,
            "servicer_cost": -2713.106135278318,
            "enrolment_fee": 0.7470508380569821,
            "monthly_fee": 0.5033009831060727,
            "cover_months": 26
        },
        "0.2": {
            "affected_rate": 0.10710963308112786,
            "servicer_cost": -1447.3113154160742,
            "enrolment_fee": 0.7470508380569821,
            "monthly_fee": 0.5033009831060727,
            "cover_months": 26
        },
        "0.3": {
            "affected_rate": 0.20313026372857154,
            "servicer_cost": 132.4510311890778,
            "enrolment_fee": 0.7470508380569821,
            "monthly_fee": 0.5033009831060727,
            "cover_months": 26
        },
        "0.4": {
            "affected_rate": 0.372568082788671,
            "servicer_cost": 1511.5732021849612,
            "enrolment_fee": 0.7470508380569821,
            "monthly_fee": 0.5033009831060727,
            "cover_months": 26
        },
        "0.5": {
            "affected_rate": 0.5455632480264834,
            "servicer_cost": 1750.1193392816124,
            "enrolment_fee": 0.7470508380569821,
            "monthly_fee": 0.5033009831060727,
            "cover_months": 26
        },
        "0.6": {
            "affected_rate": 0.6360845322977676,
            "servicer_cost": 2339.851671924833,
            "enrolment_fee": 0.7470508380569821,
            "monthly_fee": 0.5033009831060727,
            "cover_months": 26
        },
        "0.7": {
            "affected_rate": 0.7456997672806496,
            "servicer_cost": 3646.9736429152063,
            "enrolment_fee": 0.7470508380569821,
            "monthly_fee": 0.5033009831060727,
            "cover_months": 26
        },
        "0.8": {
            "affected_rate": 0.9134087549161076,
            "servicer_cost": 5081.501322885626,
            "enrolment_fee": 0.7470508380569821,
            "monthly_fee": 0.5033009831060727,
            "cover_months": 26
        },
        "0.9": {
            "affected_rate": 0.9533811327561328,
            "servicer_cost": 6530.043278502906,
            "enrolment_fee": 0.7470508380569821,
            "monthly_fee": 0.5033009831060727,
            "cover_months": 26
        },
        "1.0": {
            "affected_rate": 0.9775905283939716,
            "servicer_cost": 7962.976214805289,
            "enrolment_fee": 0.7470508380569821,
            "monthly_fee": 0.5033009831060727,
            "cover_months": 26
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7093733212890275,
            "monthly_fee": 0.9399446615305207,
            "cover_months": 30
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7093733212890275,
            "monthly_fee": 0.9399446615305207,
            "cover_months": 30
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7093733212890275,
            "monthly_fee": 0.9399446615305207,
            "cover_months": 30
        },
        "0.3": {
            "affected_rate": 0.33191540757717225,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7093733212890275,
            "monthly_fee": 0.9399446615305207,
            "cover_months": 30
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7093733212890275,
            "monthly_fee": 0.9399446615305207,
            "cover_months": 30
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7093733212890275,
            "monthly_fee": 0.9399446615305207,
            "cover_months": 30
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7093733212890275,
            "monthly_fee": 0.9399446615305207,
            "cover_months": 30
        },
        "0.7": {
            "affected_rate": 0.7573961958520782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7093733212890275,
            "monthly_fee": 0.9399446615305207,
            "cover_months": 30
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7093733212890275,
            "monthly_fee": 0.9399446615305207,
            "cover_months": 30
        },
        "0.9": {
            "affected_rate": 0.9650775613275615,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7093733212890275,
            "monthly_fee": 0.9399446615305207,
            "cover_months": 30
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7093733212890275,
            "monthly_fee": 0.9399446615305207,
            "cover_months": 30
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9511651544744589,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9511651544744589,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.2": {
            "affected_rate": 0.21613613374642782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9511651544744589,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9511651544744589,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9511651544744589,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.5": {
            "affected_rate": 0.5603846765979118,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9511651544744589,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.6": {
            "affected_rate": 0.6509059608691963,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9511651544744589,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.7": {
            "affected_rate": 0.7573961958520782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9511651544744589,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9511651544744589,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9511651544744589,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9511651544744589,
            "monthly_fee": 1.0,
            "cover_months": 36
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7142209864327669,
            "monthly_fee": 0.7448447331612028,
            "cover_months": 24
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7142209864327669,
            "monthly_fee": 0.7448447331612028,
            "cover_months": 24
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7142209864327669,
            "monthly_fee": 0.7448447331612028,
            "cover_months": 24
        },
        "0.3": {
            "affected_rate": 0.33191540757717225,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7142209864327669,
            "monthly_fee": 0.7448447331612028,
            "cover_months": 24
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7142209864327669,
            "monthly_fee": 0.7448447331612028,
            "cover_months": 24
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7142209864327669,
            "monthly_fee": 0.7448447331612028,
            "cover_months": 24
        },
        "0.6": {
            "affected_rate": 0.6509059608691963,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7142209864327669,
            "monthly_fee": 0.7448447331612028,
            "cover_months": 24
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7142209864327669,
            "monthly_fee": 0.7448447331612028,
            "cover_months": 24
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7142209864327669,
            "monthly_fee": 0.7448447331612028,
            "cover_months": 24
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7142209864327669,
            "monthly_fee": 0.7448447331612028,
            "cover_months": 24
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7142209864327669,
            "monthly_fee": 0.7448447331612028,
            "cover_months": 24
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7957543077356779,
            "monthly_fee": 1.0,
            "cover_months": 33
        },
        "0.1": {
            "affected_rate": 0.1176271821860057,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7957543077356779,
            "monthly_fee": 1.0,
            "cover_months": 33
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7957543077356779,
            "monthly_fee": 1.0,
            "cover_months": 33
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7957543077356779,
            "monthly_fee": 1.0,
            "cover_months": 33
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7957543077356779,
            "monthly_fee": 1.0,
            "cover_months": 33
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7957543077356779,
            "monthly_fee": 1.0,
            "cover_months": 33
        },
        "0.6": {
            "affected_rate": 0.6509059608691963,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7957543077356779,
            "monthly_fee": 1.0,
            "cover_months": 33
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7957543077356779,
            "monthly_fee": 1.0,
            "cover_months": 33
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7957543077356779,
            "monthly_fee": 1.0,
            "cover_months": 33
        },
        "0.9": {
            "affected_rate": 0.9650775613275615,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7957543077356779,
            "monthly_fee": 1.0,
            "cover_months": 33
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7957543077356779,
            "monthly_fee": 1.0,
            "cover_months": 33
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6324598622092993,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6324598622092993,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6324598622092993,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6324598622092993,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6324598622092993,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "0.5": {
            "affected_rate": 0.5603846765979118,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6324598622092993,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "0.6": {
            "affected_rate": 0.650905960869196,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6324598622092993,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6324598622092993,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6324598622092993,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6324598622092993,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6324598622092993,
            "monthly_fee": 1.0,
            "cover_months": 27
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -1006.1527716545595,
            "enrolment_fee": 0.6939024328522427,
            "monthly_fee": 0.8622986181743624,
            "cover_months": 36
        },
        "0.1": {
            "affected_rate": 0.1176271821860057,
            "servicer_cost": -963.7156752213093,
            "enrolment_fee": 0.6939024328522427,
            "monthly_fee": 0.8622986181743624,
            "cover_months": 36
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": -880.2763156323484,
            "enrolment_fee": 0.6939024328522427,
            "monthly_fee": 0.8622986181743624,
            "cover_months": 36
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": -732.9379656323481,
            "enrolment_fee": 0.6939024328522427,
            "monthly_fee": 0.8622986181743624,
            "cover_months": 36
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": -585.5996156323479,
            "enrolment_fee": 0.6939024328522427,
            "monthly_fee": 0.8622986181743624,
            "cover_months": 36
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": -438.2612656323482,
            "enrolment_fee": 0.6939024328522427,
            "monthly_fee": 0.8622986181743624,
            "cover_months": 36
        },
        "0.6": {
            "affected_rate": 0.6509059608691963,
            "servicer_cost": -290.92291563234824,
            "enrolment_fee": 0.6939024328522427,
            "monthly_fee": 0.8622986181743624,
            "cover_months": 36
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": -143.58456563234807,
            "enrolment_fee": 0.6939024328522427,
            "monthly_fee": 0.8622986181743624,
            "cover_months": 36
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 3.7537843676518095,
            "enrolment_fee": 0.6939024328522427,
            "monthly_fee": 0.8622986181743624,
            "cover_months": 36
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 151.09213436765185,
            "enrolment_fee": 0.6939024328522427,
            "monthly_fee": 0.8622986181743624,
            "cover_months": 36
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 298.4304843676517,
            "enrolment_fee": 0.6939024328522427,
            "monthly_fee": 0.8622986181743624,
            "cover_months": 36
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8003500093509357,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8003500093509357,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "0.2": {
            "affected_rate": 0.2161361337464279,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8003500093509357,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "0.3": {
            "affected_rate": 0.33191540757717225,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8003500093509357,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8003500093509357,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "0.5": {
            "affected_rate": 0.560384676597912,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8003500093509357,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8003500093509357,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8003500093509357,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8003500093509357,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8003500093509357,
            "monthly_fee": 1.0,
            "cover_months": 27
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8003500093509357,
            "monthly_fee": 1.0,
            "cover_months": 27
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8074716547514985,
            "monthly_fee": 0.8455820309878573,
            "cover_months": 31
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8074716547514985,
            "monthly_fee": 0.8455820309878573,
            "cover_months": 31
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8074716547514985,
            "monthly_fee": 0.8455820309878573,
            "cover_months": 31
        },
        "0.3": {
            "affected_rate": 0.33191540757717225,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8074716547514985,
            "monthly_fee": 0.8455820309878573,
            "cover_months": 31
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8074716547514985,
            "monthly_fee": 0.8455820309878573,
            "cover_months": 31
        },
        "0.5": {
            "affected_rate": 0.5603846765979118,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8074716547514985,
            "monthly_fee": 0.8455820309878573,
            "cover_months": 31
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8074716547514985,
            "monthly_fee": 0.8455820309878573,
            "cover_months": 31
        },
        "0.7": {
            "affected_rate": 0.7573961958520782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8074716547514985,
            "monthly_fee": 0.8455820309878573,
            "cover_months": 31
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8074716547514985,
            "monthly_fee": 0.8455820309878573,
            "cover_months": 31
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8074716547514985,
            "monthly_fee": 0.8455820309878573,
            "cover_months": 31
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8074716547514985,
            "monthly_fee": 0.8455820309878573,
            "cover_months": 31
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7241364807171161,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7241364807171161,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7241364807171161,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7241364807171161,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7241364807171161,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7241364807171161,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7241364807171161,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.7": {
            "affected_rate": 0.7573961958520782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7241364807171161,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7241364807171161,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7241364807171161,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7241364807171161,
            "monthly_fee": 1.0,
            "cover_months": 36
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -2099.1077751565826,
            "enrolment_fee": 0.6776157376108725,
            "monthly_fee": 0.743025224683573,
            "cover_months": 36
        },
        "0.1": {
            "affected_rate": 0.09923252129134481,
            "servicer_cost": -1680.9313018359994,
            "enrolment_fee": 0.6776157376108725,
            "monthly_fee": 0.743025224683573,
            "cover_months": 36
        },
        "0.2": {
            "affected_rate": 0.18511070084599496,
            "servicer_cost": -1286.635927764835,
            "enrolment_fee": 0.6776157376108725,
            "monthly_fee": 0.743025224683573,
            "cover_months": 36
        },
        "0.3": {
            "affected_rate": 0.3008899746767394,
            "servicer_cost": -973.2786961714744,
            "enrolment_fee": 0.6776157376108725,
            "monthly_fee": 0.743025224683573,
            "cover_months": 36
        },
        "0.4": {
            "affected_rate": 0.3973690865234982,
            "servicer_cost": -473.3580419251701,
            "enrolment_fee": 0.6776157376108725,
            "monthly_fee": 0.743025224683573,
            "cover_months": 36
        },
        "0.5": {
            "affected_rate": 0.524359243697479,
            "servicer_cost": 90.68288339876533,
            "enrolment_fee": 0.6776157376108725,
            "monthly_fee": 0.743025224683573,
            "cover_months": 36
        },
        "0.6": {
            "affected_rate": 0.6148805279687632,
            "servicer_cost": 655.8702333987655,
            "enrolment_fee": 0.6776157376108725,
            "monthly_fee": 0.743025224683573,
            "cover_months": 36
        },
        "0.7": {
            "affected_rate": 0.7213707629516454,
            "servicer_cost": 1221.0575833987657,
            "enrolment_fee": 0.6776157376108725,
            "monthly_fee": 0.743025224683573,
            "cover_months": 36
        },
        "0.8": {
            "affected_rate": 0.8890797505871035,
            "servicer_cost": 1786.2449333987654,
            "enrolment_fee": 0.6776157376108725,
            "monthly_fee": 0.743025224683573,
            "cover_months": 36
        },
        "0.9": {
            "affected_rate": 0.9290521284271284,
            "servicer_cost": 2351.4322833987653,
            "enrolment_fee": 0.6776157376108725,
            "monthly_fee": 0.743025224683573,
            "cover_months": 36
        },
        "1.0": {
            "affected_rate": 0.9729248672577222,
            "servicer_cost": 2916.619633398766,
            "enrolment_fee": 0.6776157376108725,
            "monthly_fee": 0.743025224683573,
            "cover_months": 36
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7889284636854758,
            "monthly_fee": 0.9719096101874238,
            "cover_months": 27
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7889284636854758,
            "monthly_fee": 0.9719096101874238,
            "cover_months": 27
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7889284636854758,
            "monthly_fee": 0.9719096101874238,
            "cover_months": 27
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7889284636854758,
            "monthly_fee": 0.9719096101874238,
            "cover_months": 27
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7889284636854758,
            "monthly_fee": 0.9719096101874238,
            "cover_months": 27
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7889284636854758,
            "monthly_fee": 0.9719096101874238,
            "cover_months": 27
        },
        "0.6": {
            "affected_rate": 0.6509059608691963,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7889284636854758,
            "monthly_fee": 0.9719096101874238,
            "cover_months": 27
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7889284636854758,
            "monthly_fee": 0.9719096101874238,
            "cover_months": 27
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7889284636854758,
            "monthly_fee": 0.9719096101874238,
            "cover_months": 27
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7889284636854758,
            "monthly_fee": 0.9719096101874238,
            "cover_months": 27
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7889284636854758,
            "monthly_fee": 0.9719096101874238,
            "cover_months": 27
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -1501.1041918950434,
            "enrolment_fee": 0.9114924009628252,
            "monthly_fee": 0.8048185477095335,
            "cover_months": 34
        },
        "0.1": {
            "affected_rate": 0.11089918795801149,
            "servicer_cost": -1356.9419785765779,
            "enrolment_fee": 0.9114924009628252,
            "monthly_fee": 0.8048185477095335,
            "cover_months": 34
        },
        "0.2": {
            "affected_rate": 0.20489425062954475,
            "servicer_cost": -1224.2247341583854,
            "enrolment_fee": 0.9114924009628252,
            "monthly_fee": 0.8048185477095335,
            "cover_months": 34
        },
        "0.3": {
            "affected_rate": 0.3206735244602892,
            "servicer_cost": -974.768523954903,
            "enrolment_fee": 0.9114924009628252,
            "monthly_fee": 0.8048185477095335,
            "cover_months": 34
        },
        "0.4": {
            "affected_rate": 0.417152636307048,
            "servicer_cost": -680.5984156215692,
            "enrolment_fee": 0.9114924009628252,
            "monthly_fee": 0.8048185477095335,
            "cover_months": 34
        },
        "0.5": {
            "affected_rate": 0.5441427934810288,
            "servicer_cost": -386.42830728823617,
            "enrolment_fee": 0.9114924009628252,
            "monthly_fee": 0.8048185477095335,
            "cover_months": 34
        },
        "0.6": {
            "affected_rate": 0.6346640777523131,
            "servicer_cost": -92.25819895490243,
            "enrolment_fee": 0.9114924009628252,
            "monthly_fee": 0.8048185477095335,
            "cover_months": 34
        },
        "0.7": {
            "affected_rate": 0.7411543127351952,
            "servicer_cost": 201.91190937843066,
            "enrolment_fee": 0.9114924009628252,
            "monthly_fee": 0.8048185477095335,
            "cover_months": 34
        },
        "0.8": {
            "affected_rate": 0.9088633003706533,
            "servicer_cost": 496.0820177117642,
            "enrolment_fee": 0.9114924009628252,
            "monthly_fee": 0.8048185477095335,
            "cover_months": 34
        },
        "0.9": {
            "affected_rate": 0.9488356782106783,
            "servicer_cost": 790.2521260450974,
            "enrolment_fee": 0.9114924009628252,
            "monthly_fee": 0.8048185477095335,
            "cover_months": 34
        },
        "1.0": {
            "affected_rate": 0.981732056800206,
            "servicer_cost": 1084.4222343784306,
            "enrolment_fee": 0.9114924009628252,
            "monthly_fee": 0.8048185477095335,
            "cover_months": 34
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -1234.7519197662662,
            "enrolment_fee": 0.7437610757979431,
            "monthly_fee": 0.6408782719107681,
            "cover_months": 22
        },
        "0.1": {
            "affected_rate": 0.11089918795801149,
            "servicer_cost": -1083.1175937713858,
            "enrolment_fee": 0.7437610757979431,
            "monthly_fee": 0.6408782719107681,
            "cover_months": 22
        },
        "0.2": {
            "affected_rate": 0.20489425062954475,
            "servicer_cost": -941.5260353766334,
            "enrolment_fee": 0.7437610757979431,
            "monthly_fee": 0.6408782719107681,
            "cover_months": 22
        },
        "0.3": {
            "affected_rate": 0.32879040757717226,
            "servicer_cost": -846.5750389178444,
            "enrolment_fee": 0.7437610757979431,
            "monthly_fee": 0.6408782719107681,
            "cover_months": 22
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": -712.9830554828261,
            "enrolment_fee": 0.7437610757979431,
            "monthly_fee": 0.6408782719107681,
            "cover_months": 22
        },
        "0.5": {
            "affected_rate": 0.5553846765979119,
            "servicer_cost": -421.5069257504862,
            "enrolment_fee": 0.7437610757979431,
            "monthly_fee": 0.6408782719107681,
            "cover_months": 22
        },
        "0.6": {
            "affected_rate": 0.6459059608691962,
            "servicer_cost": -132.02793408381908,
            "enrolment_fee": 0.7437610757979431,
            "monthly_fee": 0.6408782719107681,
            "cover_months": 22
        },
        "0.7": {
            "affected_rate": 0.7523961958520783,
            "servicer_cost": 157.45105758284734,
            "enrolment_fee": 0.7437610757979431,
            "monthly_fee": 0.6408782719107681,
            "cover_months": 22
        },
        "0.8": {
            "affected_rate": 0.9201051834875363,
            "servicer_cost": 446.9300492495141,
            "enrolment_fee": 0.7437610757979431,
            "monthly_fee": 0.6408782719107681,
            "cover_months": 22
        },
        "0.9": {
            "affected_rate": 0.9600775613275614,
            "servicer_cost": 736.4090409161806,
            "enrolment_fee": 0.7437610757979431,
            "monthly_fee": 0.6408782719107681,
            "cover_months": 22
        },
        "1.0": {
            "affected_rate": 0.9823272948954441,
            "servicer_cost": 1025.8880325828472,
            "enrolment_fee": 0.7437610757979431,
            "monthly_fee": 0.6408782719107681,
            "cover_months": 22
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.720191034412367,
            "monthly_fee": 1.0,
            "cover_months": 30
        },
        "0.1": {
            "affected_rate": 0.11762718218600574,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.720191034412367,
            "monthly_fee": 1.0,
            "cover_months": 30
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.720191034412367,
            "monthly_fee": 1.0,
            "cover_months": 30
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.720191034412367,
            "monthly_fee": 1.0,
            "cover_months": 30
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.720191034412367,
            "monthly_fee": 1.0,
            "cover_months": 30
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.720191034412367,
            "monthly_fee": 1.0,
            "cover_months": 30
        },
        "0.6": {
            "affected_rate": 0.6509059608691963,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.720191034412367,
            "monthly_fee": 1.0,
            "cover_months": 30
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.720191034412367,
            "monthly_fee": 1.0,
            "cover_months": 30
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.720191034412367,
            "monthly_fee": 1.0,
            "cover_months": 30
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.720191034412367,
            "monthly_fee": 1.0,
            "cover_months": 30
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.720191034412367,
            "monthly_fee": 1.0,
            "cover_months": 30
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -6083.199801654916,
            "enrolment_fee": 0.9173380226081438,
            "monthly_fee": 0.5216617667462808,
            "cover_months": 31
        },
        "0.1": {
            "affected_rate": 0.04045937314319668,
            "servicer_cost": -4036.1756022708846,
            "enrolment_fee": 0.9173380226081438,
            "monthly_fee": 0.5216617667462808,
            "cover_months": 31
        },
        "0.2": {
            "affected_rate": 0.06674987107753022,
            "servicer_cost": -2005.9151844943983,
            "enrolment_fee": 0.9173380226081438,
            "monthly_fee": 0.5216617667462808,
            "cover_months": 31
        },
        "0.3": {
            "affected_rate": 0.14391949162396384,
            "servicer_cost": 400.23251108946226,
            "enrolment_fee": 0.9173380226081438,
            "monthly_fee": 0.5216617667462808,
            "cover_months": 31
        },
        "0.4": {
            "affected_rate": 0.22387063916475683,
            "servicer_cost": 2831.502247844219,
            "enrolment_fee": 0.9173380226081438,
            "monthly_fee": 0.5216617667462808,
            "cover_months": 31
        },
        "0.5": {
            "affected_rate": 0.3440320926350338,
            "servicer_cost": 4438.845603877346,
            "enrolment_fee": 0.9173380226081438,
            "monthly_fee": 0.5216617667462808,
            "cover_months": 31
        },
        "0.6": {
            "affected_rate": 0.43455337690631807,
            "servicer_cost": 5625.797780689603,
            "enrolment_fee": 0.9173380226081438,
            "monthly_fee": 0.5216617667462808,
            "cover_months": 31
        },
        "0.7": {
            "affected_rate": 0.5410436118892001,
            "servicer_cost": 7612.65822956881,
            "enrolment_fee": 0.9173380226081438,
            "monthly_fee": 0.5216617667462808,
            "cover_months": 31
        },
        "0.8": {
            "affected_rate": 0.7087525995246583,
            "servicer_cost": 9823.389596437952,
            "enrolment_fee": 0.9173380226081438,
            "monthly_fee": 0.5216617667462808,
            "cover_months": 31
        },
        "0.9": {
            "affected_rate": 0.7487249773646831,
            "servicer_cost": 12023.450066113062,
            "enrolment_fee": 0.9173380226081438,
            "monthly_fee": 0.5216617667462808,
            "cover_months": 31
        },
        "1.0": {
            "affected_rate": 0.9138444999302792,
            "servicer_cost": 14230.36487093021,
            "enrolment_fee": 0.9173380226081438,
            "monthly_fee": 0.5216617667462808,
            "cover_months": 31
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.882423003345365,
            "monthly_fee": 0.960206685339876,
            "cover_months": 25
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.882423003345365,
            "monthly_fee": 0.960206685339876,
            "cover_months": 25
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.882423003345365,
            "monthly_fee": 0.960206685339876,
            "cover_months": 25
        },
        "0.3": {
            "affected_rate": 0.33191540757717225,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.882423003345365,
            "monthly_fee": 0.960206685339876,
            "cover_months": 25
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.882423003345365,
            "monthly_fee": 0.960206685339876,
            "cover_months": 25
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.882423003345365,
            "monthly_fee": 0.960206685339876,
            "cover_months": 25
        },
        "0.6": {
            "affected_rate": 0.6509059608691963,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.882423003345365,
            "monthly_fee": 0.960206685339876,
            "cover_months": 25
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.882423003345365,
            "monthly_fee": 0.960206685339876,
            "cover_months": 25
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.882423003345365,
            "monthly_fee": 0.960206685339876,
            "cover_months": 25
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.882423003345365,
            "monthly_fee": 0.960206685339876,
            "cover_months": 25
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.882423003345365,
            "monthly_fee": 0.960206685339876,
            "cover_months": 25
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.720137870922088,
            "monthly_fee": 0.8262279519194692,
            "cover_months": 29
        },
        "0.1": {
            "affected_rate": 0.11762718218600574,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.720137870922088,
            "monthly_fee": 0.8262279519194692,
            "cover_months": 29
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.720137870922088,
            "monthly_fee": 0.8262279519194692,
            "cover_months": 29
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.720137870922088,
            "monthly_fee": 0.8262279519194692,
            "cover_months": 29
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.720137870922088,
            "monthly_fee": 0.8262279519194692,
            "cover_months": 29
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.720137870922088,
            "monthly_fee": 0.8262279519194692,
            "cover_months": 29
        },
        "0.6": {
            "affected_rate": 0.6509059608691963,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.720137870922088,
            "monthly_fee": 0.8262279519194692,
            "cover_months": 29
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.720137870922088,
            "monthly_fee": 0.8262279519194692,
            "cover_months": 29
        },
        "0.8": {
            "affected_rate": 0.9251051834875366,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.720137870922088,
            "monthly_fee": 0.8262279519194692,
            "cover_months": 29
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.720137870922088,
            "monthly_fee": 0.8262279519194692,
            "cover_months": 29
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.720137870922088,
            "monthly_fee": 0.8262279519194692,
            "cover_months": 29
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9769260282213943,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9769260282213943,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9769260282213943,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9769260282213943,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9769260282213943,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9769260282213943,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.6": {
            "affected_rate": 0.6509059608691963,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9769260282213943,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.7": {
            "affected_rate": 0.7261461958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9769260282213943,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9769260282213943,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9769260282213943,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9769260282213943,
            "monthly_fee": 1.0,
            "cover_months": 35
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -3410.647879822388,
            "enrolment_fee": 0.977888043169796,
            "monthly_fee": 0.5646882968264146,
            "cover_months": 29
        },
        "0.1": {
            "affected_rate": 0.07162090282356195,
            "servicer_cost": -2353.501771338001,
            "enrolment_fee": 0.977888043169796,
            "monthly_fee": 0.5646882968264146,
            "cover_months": 29
        },
        "0.2": {
            "affected_rate": 0.14057076753490935,
            "servicer_cost": -1408.7300864987094,
            "enrolment_fee": 0.977888043169796,
            "monthly_fee": 0.5646882968264146,
            "cover_months": 29
        },
        "0.3": {
            "affected_rate": 0.23659139818235303,
            "servicer_cost": -287.32794821912086,
            "enrolment_fee": 0.977888043169796,
            "monthly_fee": 0.5646882968264146,
            "cover_months": 29
        },
        "0.4": {
            "affected_rate": 0.3967248288204171,
            "servicer_cost": 784.4924648958815,
            "enrolment_fee": 0.977888043169796,
            "monthly_fee": 0.5646882968264146,
            "cover_months": 29
        },
        "0.5": {
            "affected_rate": 0.5436882480264832,
            "servicer_cost": 1227.485409550678,
            "enrolment_fee": 0.977888043169796,
            "monthly_fee": 0.5646882968264146,
            "cover_months": 29
        },
        "0.6": {
            "affected_rate": 0.6342095322977677,
            "servicer_cost": 2120.722616210066,
            "enrolment_fee": 0.977888043169796,
            "monthly_fee": 0.5646882968264146,
            "cover_months": 29
        },
        "0.7": {
            "affected_rate": 0.7442711958520782,
            "servicer_cost": 3266.7398591868973,
            "enrolment_fee": 0.977888043169796,
            "monthly_fee": 0.5646882968264146,
            "cover_months": 29
        },
        "0.8": {
            "affected_rate": 0.9119801834875364,
            "servicer_cost": 4418.327344831731,
            "enrolment_fee": 0.977888043169796,
            "monthly_fee": 0.5646882968264146,
            "cover_months": 29
        },
        "0.9": {
            "affected_rate": 0.9519525613275613,
            "servicer_cost": 5571.519020709324,
            "enrolment_fee": 0.977888043169796,
            "monthly_fee": 0.5646882968264146,
            "cover_months": 29
        },
        "1.0": {
            "affected_rate": 0.97835670666015,
            "servicer_cost": 6731.043421542585,
            "enrolment_fee": 0.977888043169796,
            "monthly_fee": 0.5646882968264146,
            "cover_months": 29
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7285774188354237,
            "monthly_fee": 0.8439417171785707,
            "cover_months": 32
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7285774188354237,
            "monthly_fee": 0.8439417171785707,
            "cover_months": 32
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7285774188354237,
            "monthly_fee": 0.8439417171785707,
            "cover_months": 32
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7285774188354237,
            "monthly_fee": 0.8439417171785707,
            "cover_months": 32
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7285774188354237,
            "monthly_fee": 0.8439417171785707,
            "cover_months": 32
        },
        "0.5": {
            "affected_rate": 0.5603846765979118,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7285774188354237,
            "monthly_fee": 0.8439417171785707,
            "cover_months": 32
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7285774188354237,
            "monthly_fee": 0.8439417171785707,
            "cover_months": 32
        },
        "0.7": {
            "affected_rate": 0.7573961958520782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7285774188354237,
            "monthly_fee": 0.8439417171785707,
            "cover_months": 32
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7285774188354237,
            "monthly_fee": 0.8439417171785707,
            "cover_months": 32
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7285774188354237,
            "monthly_fee": 0.8439417171785707,
            "cover_months": 32
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7285774188354237,
            "monthly_fee": 0.8439417171785707,
            "cover_months": 32
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -3337.0971270594514,
            "enrolment_fee": 0.9732727535545194,
            "monthly_fee": 0.541050465105291,
            "cover_months": 27
        },
        "0.1": {
            "affected_rate": 0.07395474351356704,
            "servicer_cost": -2281.1403098932687,
            "enrolment_fee": 0.9732727535545194,
            "monthly_fee": 0.541050465105291,
            "cover_months": 27
        },
        "0.2": {
            "affected_rate": 0.14153474521121578,
            "servicer_cost": -1340.4273977961136,
            "enrolment_fee": 0.9732727535545194,
            "monthly_fee": 0.541050465105291,
            "cover_months": 27
        },
        "0.3": {
            "affected_rate": 0.23948333121127238,
            "servicer_cost": -235.38805922425846,
            "enrolment_fee": 0.9732727535545194,
            "monthly_fee": 0.541050465105291,
            "cover_months": 27
        },
        "0.4": {
            "affected_rate": 0.42169809085250265,
            "servicer_cost": 777.5156723237993,
            "enrolment_fee": 0.9732727535545194,
            "monthly_fee": 0.541050465105291,
            "cover_months": 27
        },
        "0.5": {
            "affected_rate": 0.552259676597912,
            "servicer_cost": 934.3827818314558,
            "enrolment_fee": 0.9732727535545194,
            "monthly_fee": 0.541050465105291,
            "cover_months": 27
        },
        "0.6": {
            "affected_rate": 0.6427809608691961,
            "servicer_cost": 1714.996619973109,
            "enrolment_fee": 0.9732727535545194,
            "monthly_fee": 0.541050465105291,
            "cover_months": 27
        },
        "0.7": {
            "affected_rate": 0.7492711958520782,
            "servicer_cost": 2845.240892057698,
            "enrolment_fee": 0.9732727535545194,
            "monthly_fee": 0.541050465105291,
            "cover_months": 27
        },
        "0.8": {
            "affected_rate": 0.9169801834875365,
            "servicer_cost": 3988.6121732388083,
            "enrolment_fee": 0.9732727535545194,
            "monthly_fee": 0.541050465105291,
            "cover_months": 27
        },
        "0.9": {
            "affected_rate": 0.9569525613275613,
            "servicer_cost": 5134.686975891399,
            "enrolment_fee": 0.9732727535545194,
            "monthly_fee": 0.541050465105291,
            "cover_months": 27
        },
        "1.0": {
            "affected_rate": 0.9808567066601501,
            "servicer_cost": 6286.286031052846,
            "enrolment_fee": 0.9732727535545194,
            "monthly_fee": 0.541050465105291,
            "cover_months": 27
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6151075564747975,
            "monthly_fee": 0.7487104701869668,
            "cover_months": 25
        },
        "0.1": {
            "affected_rate": 0.1176271821860057,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6151075564747975,
            "monthly_fee": 0.7487104701869668,
            "cover_months": 25
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6151075564747975,
            "monthly_fee": 0.7487104701869668,
            "cover_months": 25
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6151075564747975,
            "monthly_fee": 0.7487104701869668,
            "cover_months": 25
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6151075564747975,
            "monthly_fee": 0.7487104701869668,
            "cover_months": 25
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6151075564747975,
            "monthly_fee": 0.7487104701869668,
            "cover_months": 25
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6151075564747975,
            "monthly_fee": 0.7487104701869668,
            "cover_months": 25
        },
        "0.7": {
            "affected_rate": 0.7573961958520782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6151075564747975,
            "monthly_fee": 0.7487104701869668,
            "cover_months": 25
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6151075564747975,
            "monthly_fee": 0.7487104701869668,
            "cover_months": 25
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6151075564747975,
            "monthly_fee": 0.7487104701869668,
            "cover_months": 25
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6151075564747975,
            "monthly_fee": 0.7487104701869668,
            "cover_months": 25
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8247839732883756,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8247839732883756,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8247839732883756,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.3": {
            "affected_rate": 0.33191540757717225,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8247839732883756,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8247839732883756,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8247839732883756,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.6": {
            "affected_rate": 0.6509059608691963,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8247839732883756,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8247839732883756,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.8": {
            "affected_rate": 0.9251051834875366,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8247839732883756,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8247839732883756,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8247839732883756,
            "monthly_fee": 1.0,
            "cover_months": 25
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6761362820147352,
            "monthly_fee": 0.7526363700649916,
            "cover_months": 22
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6761362820147352,
            "monthly_fee": 0.7526363700649916,
            "cover_months": 22
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6761362820147352,
            "monthly_fee": 0.7526363700649916,
            "cover_months": 22
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6761362820147352,
            "monthly_fee": 0.7526363700649916,
            "cover_months": 22
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6761362820147352,
            "monthly_fee": 0.7526363700649916,
            "cover_months": 22
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6761362820147352,
            "monthly_fee": 0.7526363700649916,
            "cover_months": 22
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6761362820147352,
            "monthly_fee": 0.7526363700649916,
            "cover_months": 22
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6761362820147352,
            "monthly_fee": 0.7526363700649916,
            "cover_months": 22
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6761362820147352,
            "monthly_fee": 0.7526363700649916,
            "cover_months": 22
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6761362820147352,
            "monthly_fee": 0.7526363700649916,
            "cover_months": 22
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6761362820147352,
            "monthly_fee": 0.7526363700649916,
            "cover_months": 22
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6780479476136433,
            "monthly_fee": 0.9752638912861462,
            "cover_months": 36
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6780479476136433,
            "monthly_fee": 0.9752638912861462,
            "cover_months": 36
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6780479476136433,
            "monthly_fee": 0.9752638912861462,
            "cover_months": 36
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6780479476136433,
            "monthly_fee": 0.9752638912861462,
            "cover_months": 36
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6780479476136433,
            "monthly_fee": 0.9752638912861462,
            "cover_months": 36
        },
        "0.5": {
            "affected_rate": 0.5603846765979118,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6780479476136433,
            "monthly_fee": 0.9752638912861462,
            "cover_months": 36
        },
        "0.6": {
            "affected_rate": 0.6509059608691963,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6780479476136433,
            "monthly_fee": 0.9752638912861462,
            "cover_months": 36
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6780479476136433,
            "monthly_fee": 0.9752638912861462,
            "cover_months": 36
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6780479476136433,
            "monthly_fee": 0.9752638912861462,
            "cover_months": 36
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6780479476136433,
            "monthly_fee": 0.9752638912861462,
            "cover_months": 36
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.6780479476136433,
            "monthly_fee": 0.9752638912861462,
            "cover_months": 36
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -2234.018480834142,
            "enrolment_fee": 0.8823127585462927,
            "monthly_fee": 0.6242542805511857,
            "cover_months": 29
        },
        "0.1": {
            "affected_rate": 0.0808991879580115,
            "servicer_cost": -1611.3901496727299,
            "enrolment_fee": 0.8823127585462927,
            "monthly_fee": 0.6242542805511857,
            "cover_months": 29
        },
        "0.2": {
            "affected_rate": 0.1666450923803865,
            "servicer_cost": -1050.3360588495093,
            "enrolment_fee": 0.8823127585462927,
            "monthly_fee": 0.6242542805511857,
            "cover_months": 29
        },
        "0.3": {
            "affected_rate": 0.2824243662111309,
            "servicer_cost": -479.6994263684959,
            "enrolment_fee": 0.8823127585462927,
            "monthly_fee": 0.6242542805511857,
            "cover_months": 29
        },
        "0.4": {
            "affected_rate": 0.4252695194239312,
            "servicer_cost": -70.74732144588309,
            "enrolment_fee": 0.8823127585462927,
            "monthly_fee": 0.6242542805511857,
            "cover_months": 29
        },
        "0.5": {
            "affected_rate": 0.552259676597912,
            "servicer_cost": 502.60949553913997,
            "enrolment_fee": 0.8823127585462927,
            "monthly_fee": 0.6242542805511857,
            "cover_months": 29
        },
        "0.6": {
            "affected_rate": 0.6427809608691962,
            "servicer_cost": 1207.957418585917,
            "enrolment_fee": 0.8823127585462927,
            "monthly_fee": 0.6242542805511857,
            "cover_months": 29
        },
        "0.7": {
            "affected_rate": 0.7492711958520781,
            "servicer_cost": 1918.8734423064475,
            "enrolment_fee": 0.8823127585462927,
            "monthly_fee": 0.6242542805511857,
            "cover_months": 29
        },
        "0.8": {
            "affected_rate": 0.9169801834875363,
            "servicer_cost": 2630.103768970301,
            "enrolment_fee": 0.8823127585462927,
            "monthly_fee": 0.6242542805511857,
            "cover_months": 29
        },
        "0.9": {
            "affected_rate": 0.9569525613275612,
            "servicer_cost": 3341.7129356369674,
            "enrolment_fee": 0.8823127585462927,
            "monthly_fee": 0.6242542805511857,
            "cover_months": 29
        },
        "1.0": {
            "affected_rate": 0.9823272948954441,
            "servicer_cost": 4053.322102303634,
            "enrolment_fee": 0.8823127585462927,
            "monthly_fee": 0.6242542805511857,
            "cover_months": 29
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7252571085520365,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.1": {
            "affected_rate": 0.1176271821860057,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7252571085520365,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7252571085520365,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7252571085520365,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7252571085520365,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7252571085520365,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7252571085520365,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7252571085520365,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.8": {
            "affected_rate": 0.9251051834875366,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7252571085520365,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7252571085520365,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7252571085520365,
            "monthly_fee": 1.0,
            "cover_months": 35
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8819171166109923,
            "monthly_fee": 1.0,
            "cover_months": 28
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8819171166109923,
            "monthly_fee": 1.0,
            "cover_months": 28
        },
        "0.2": {
            "affected_rate": 0.2161361337464279,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8819171166109923,
            "monthly_fee": 1.0,
            "cover_months": 28
        },
        "0.3": {
            "affected_rate": 0.33191540757717225,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8819171166109923,
            "monthly_fee": 1.0,
            "cover_months": 28
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8819171166109923,
            "monthly_fee": 1.0,
            "cover_months": 28
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8819171166109923,
            "monthly_fee": 1.0,
            "cover_months": 28
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8819171166109923,
            "monthly_fee": 1.0,
            "cover_months": 28
        },
        "0.7": {
            "affected_rate": 0.7573961958520782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8819171166109923,
            "monthly_fee": 1.0,
            "cover_months": 28
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8819171166109923,
            "monthly_fee": 1.0,
            "cover_months": 28
        },
        "0.9": {
            "affected_rate": 0.9650775613275615,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8819171166109923,
            "monthly_fee": 1.0,
            "cover_months": 28
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8819171166109923,
            "monthly_fee": 1.0,
            "cover_months": 28
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -1489.380101731319,
            "enrolment_fee": 0.8298194961692351,
            "monthly_fee": 0.6087971831738712,
            "cover_months": 22
        },
        "0.1": {
            "affected_rate": 0.11089918795801149,
            "servicer_cost": -1210.6370069853547,
            "enrolment_fee": 0.8298194961692351,
            "monthly_fee": 0.6087971831738712,
            "cover_months": 22
        },
        "0.2": {
            "affected_rate": 0.20489425062954472,
            "servicer_cost": -995.9184791368014,
            "enrolment_fee": 0.8298194961692351,
            "monthly_fee": 0.6087971831738712,
            "cover_months": 22
        },
        "0.3": {
            "affected_rate": 0.32879040757717226,
            "servicer_cost": -768.0112967000019,
            "enrolment_fee": 0.8298194961692351,
            "monthly_fee": 0.6087971831738712,
            "cover_months": 22
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": -689.3794179453059,
            "enrolment_fee": 0.8298194961692351,
            "monthly_fee": 0.6087971831738712,
            "cover_months": 22
        },
        "0.5": {
            "affected_rate": 0.5553846765979118,
            "servicer_cost": -349.26768914652286,
            "enrolment_fee": 0.8298194961692351,
            "monthly_fee": 0.6087971831738712,
            "cover_months": 22
        },
        "0.6": {
            "affected_rate": 0.6459059608691962,
            "servicer_cost": 49.2469525201438,
            "enrolment_fee": 0.8298194961692351,
            "monthly_fee": 0.6087971831738712,
            "cover_months": 22
        },
        "0.7": {
            "affected_rate": 0.7523961958520782,
            "servicer_cost": 447.76159418681044,
            "enrolment_fee": 0.8298194961692351,
            "monthly_fee": 0.6087971831738712,
            "cover_months": 22
        },
        "0.8": {
            "affected_rate": 0.9201051834875363,
            "servicer_cost": 846.276235853477,
            "enrolment_fee": 0.8298194961692351,
            "monthly_fee": 0.6087971831738712,
            "cover_months": 22
        },
        "0.9": {
            "affected_rate": 0.9600775613275612,
            "servicer_cost": 1244.7908775201436,
            "enrolment_fee": 0.8298194961692351,
            "monthly_fee": 0.6087971831738712,
            "cover_months": 22
        },
        "1.0": {
            "affected_rate": 0.9823272948954441,
            "servicer_cost": 1643.3055191868104,
            "enrolment_fee": 0.8298194961692351,
            "monthly_fee": 0.6087971831738712,
            "cover_months": 22
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -1499.749484316675,
            "enrolment_fee": 0.9724872261785844,
            "monthly_fee": 0.6644766147907859,
            "cover_months": 25
        },
        "0.1": {
            "affected_rate": 0.1108991879580115,
            "servicer_cost": -1305.511653805413,
            "enrolment_fee": 0.9724872261785844,
            "monthly_fee": 0.6644766147907859,
            "cover_months": 25
        },
        "0.2": {
            "affected_rate": 0.20489425062954475,
            "servicer_cost": -1137.1379251540027,
            "enrolment_fee": 0.9724872261785844,
            "monthly_fee": 0.6644766147907859,
            "cover_months": 25
        },
        "0.3": {
            "affected_rate": 0.32879040757717226,
            "servicer_cost": -983.4680282869573,
            "enrolment_fee": 0.9724872261785844,
            "monthly_fee": 0.6644766147907859,
            "cover_months": 25
        },
        "0.4": {
            "affected_rate": 0.4252695194239312,
            "servicer_cost": -810.9802051019004,
            "enrolment_fee": 0.9724872261785844,
            "monthly_fee": 0.6644766147907859,
            "cover_months": 25
        },
        "0.5": {
            "affected_rate": 0.552259676597912,
            "servicer_cost": -462.4392467685675,
            "enrolment_fee": 0.9724872261785844,
            "monthly_fee": 0.6644766147907859,
            "cover_months": 25
        },
        "0.6": {
            "affected_rate": 0.6427809608691961,
            "servicer_cost": -113.8982884352339,
            "enrolment_fee": 0.9724872261785844,
            "monthly_fee": 0.6644766147907859,
            "cover_months": 25
        },
        "0.7": {
            "affected_rate": 0.7492711958520784,
            "servicer_cost": 234.64266989809917,
            "enrolment_fee": 0.9724872261785844,
            "monthly_fee": 0.6644766147907859,
            "cover_months": 25
        },
        "0.8": {
            "affected_rate": 0.9169801834875365,
            "servicer_cost": 583.1836282314327,
            "enrolment_fee": 0.9724872261785844,
            "monthly_fee": 0.6644766147907859,
            "cover_months": 25
        },
        "0.9": {
            "affected_rate": 0.9569525613275612,
            "servicer_cost": 931.7245865647661,
            "enrolment_fee": 0.9724872261785844,
            "monthly_fee": 0.6644766147907859,
            "cover_months": 25
        },
        "1.0": {
            "affected_rate": 0.9823272948954441,
            "servicer_cost": 1280.2655448980993,
            "enrolment_fee": 0.9724872261785844,
            "monthly_fee": 0.6644766147907859,
            "cover_months": 25
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9781594002355025,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9781594002355025,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "0.2": {
            "affected_rate": 0.21613613374642782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9781594002355025,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9781594002355025,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9781594002355025,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9781594002355025,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "0.6": {
            "affected_rate": 0.6509059608691963,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9781594002355025,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9781594002355025,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9781594002355025,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9781594002355025,
            "monthly_fee": 1.0,
            "cover_months": 22
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9781594002355025,
            "monthly_fee": 1.0,
            "cover_months": 22
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -1447.3550410614223,
            "enrolment_fee": 0.9428933186087672,
            "monthly_fee": 0.6365928513328134,
            "cover_months": 23
        },
        "0.1": {
            "affected_rate": 0.11089918795801149,
            "servicer_cost": -1251.3715861590606,
            "enrolment_fee": 0.9428933186087672,
            "monthly_fee": 0.6365928513328134,
            "cover_months": 23
        },
        "0.2": {
            "affected_rate": 0.20489425062954475,
            "servicer_cost": -1081.5420441382232,
            "enrolment_fee": 0.9428933186087672,
            "monthly_fee": 0.6365928513328134,
            "cover_months": 23
        },
        "0.3": {
            "affected_rate": 0.32879040757717226,
            "servicer_cost": -946.3546170574584,
            "enrolment_fee": 0.9428933186087672,
            "monthly_fee": 0.6365928513328134,
            "cover_months": 23
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": -807.1136319513628,
            "enrolment_fee": 0.9428933186087672,
            "monthly_fee": 0.6365928513328134,
            "cover_months": 23
        },
        "0.5": {
            "affected_rate": 0.5553846765979118,
            "servicer_cost": -468.62318734193707,
            "enrolment_fee": 0.9428933186087672,
            "monthly_fee": 0.6365928513328134,
            "cover_months": 23
        },
        "0.6": {
            "affected_rate": 0.6459059608691962,
            "servicer_cost": -121.67947609193695,
            "enrolment_fee": 0.9428933186087672,
            "monthly_fee": 0.6365928513328134,
            "cover_months": 23
        },
        "0.7": {
            "affected_rate": 0.7523961958520783,
            "servicer_cost": 225.26423515806292,
            "enrolment_fee": 0.9428933186087672,
            "monthly_fee": 0.6365928513328134,
            "cover_months": 23
        },
        "0.8": {
            "affected_rate": 0.909650638032991,
            "servicer_cost": 534.8430995689181,
            "enrolment_fee": 0.9428933186087672,
            "monthly_fee": 0.6365928513328134,
            "cover_months": 23
        },
        "0.9": {
            "affected_rate": 0.9600775613275614,
            "servicer_cost": 919.4632232394843,
            "enrolment_fee": 0.9428933186087672,
            "monthly_fee": 0.6365928513328134,
            "cover_months": 23
        },
        "1.0": {
            "affected_rate": 0.9823272948954441,
            "servicer_cost": 1266.0778649061508,
            "enrolment_fee": 0.9428933186087672,
            "monthly_fee": 0.6365928513328134,
            "cover_months": 23
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -8240.902571749772,
            "enrolment_fee": 0.9375398253648548,
            "monthly_fee": 0.5528860105764577,
            "cover_months": 36
        },
        "0.1": {
            "affected_rate": 0.04358437314319667,
            "servicer_cost": -5857.920298195099,
            "enrolment_fee": 0.9375398253648548,
            "monthly_fee": 0.5528860105764577,
            "cover_months": 36
        },
        "0.2": {
            "affected_rate": 0.06493357949240301,
            "servicer_cost": -3274.403333992489,
            "enrolment_fee": 0.9375398253648548,
            "monthly_fee": 0.5528860105764577,
            "cover_months": 36
        },
        "0.3": {
            "affected_rate": 0.12807546756076166,
            "servicer_cost": -181.9770779195669,
            "enrolment_fee": 0.9375398253648548,
            "monthly_fee": 0.5528860105764577,
            "cover_months": 36
        },
        "0.4": {
            "affected_rate": 0.21117222646634412,
            "servicer_cost": 3306.5235861257875,
            "enrolment_fee": 0.9375398253648548,
            "monthly_fee": 0.5528860105764577,
            "cover_months": 36
        },
        "0.5": {
            "affected_rate": 0.31830846985258743,
            "servicer_cost": 5271.02318614565,
            "enrolment_fee": 0.9375398253648548,
            "monthly_fee": 0.5528860105764577,
            "cover_months": 36
        },
        "0.6": {
            "affected_rate": 0.4088297541238718,
            "servicer_cost": 6839.978545552079,
            "enrolment_fee": 0.9375398253648548,
            "monthly_fee": 0.5528860105764577,
            "cover_months": 36
        },
        "0.7": {
            "affected_rate": 0.5153199891067538,
            "servicer_cost": 9292.161448135894,
            "enrolment_fee": 0.9375398253648548,
            "monthly_fee": 0.5528860105764577,
            "cover_months": 36
        },
        "0.8": {
            "affected_rate": 0.683028976742212,
            "servicer_cost": 12085.55101430879,
            "enrolment_fee": 0.9375398253648548,
            "monthly_fee": 0.5528860105764577,
            "cover_months": 36
        },
        "0.9": {
            "affected_rate": 0.723001354582237,
            "servicer_cost": 14884.314227441118,
            "enrolment_fee": 0.9375398253648548,
            "monthly_fee": 0.5528860105764577,
            "cover_months": 36
        },
        "1.0": {
            "affected_rate": 0.9012066125542774,
            "servicer_cost": 17701.64118810568,
            "enrolment_fee": 0.9375398253648548,
            "monthly_fee": 0.5528860105764577,
            "cover_months": 36
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 1.0,
            "monthly_fee": 0.8957783218839854,
            "cover_months": 26
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 1.0,
            "monthly_fee": 0.8957783218839854,
            "cover_months": 26
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 1.0,
            "monthly_fee": 0.8957783218839854,
            "cover_months": 26
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 1.0,
            "monthly_fee": 0.8957783218839854,
            "cover_months": 26
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 1.0,
            "monthly_fee": 0.8957783218839854,
            "cover_months": 26
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 1.0,
            "monthly_fee": 0.8957783218839854,
            "cover_months": 26
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 1.0,
            "monthly_fee": 0.8957783218839854,
            "cover_months": 26
        },
        "0.7": {
            "affected_rate": 0.7573961958520782,
            "servicer_cost": 0.0,
            "enrolment_fee": 1.0,
            "monthly_fee": 0.8957783218839854,
            "cover_months": 26
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 1.0,
            "monthly_fee": 0.8957783218839854,
            "cover_months": 26
        },
        "0.9": {
            "affected_rate": 0.9650775613275615,
            "servicer_cost": 0.0,
            "enrolment_fee": 1.0,
            "monthly_fee": 0.8957783218839854,
            "cover_months": 26
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 0.0,
            "enrolment_fee": 1.0,
            "monthly_fee": 0.8957783218839854,
            "cover_months": 26
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.931941276564603,
            "monthly_fee": 0.938398023769843,
            "cover_months": 24
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.931941276564603,
            "monthly_fee": 0.938398023769843,
            "cover_months": 24
        },
        "0.2": {
            "affected_rate": 0.21613613374642782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.931941276564603,
            "monthly_fee": 0.938398023769843,
            "cover_months": 24
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.931941276564603,
            "monthly_fee": 0.938398023769843,
            "cover_months": 24
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.931941276564603,
            "monthly_fee": 0.938398023769843,
            "cover_months": 24
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.931941276564603,
            "monthly_fee": 0.938398023769843,
            "cover_months": 24
        },
        "0.6": {
            "affected_rate": 0.6509059608691963,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.931941276564603,
            "monthly_fee": 0.938398023769843,
            "cover_months": 24
        },
        "0.7": {
            "affected_rate": 0.7573961958520782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.931941276564603,
            "monthly_fee": 0.938398023769843,
            "cover_months": 24
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.931941276564603,
            "monthly_fee": 0.938398023769843,
            "cover_months": 24
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.931941276564603,
            "monthly_fee": 0.938398023769843,
            "cover_months": 24
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.931941276564603,
            "monthly_fee": 0.938398023769843,
            "cover_months": 24
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -10992.144878618023,
            "enrolment_fee": 0.7762615290264697,
            "monthly_fee": 0.5064788480107713,
            "cover_months": 36
        },
        "0.1": {
            "affected_rate": 0.03545937314319667,
            "servicer_cost": -8275.036703524947,
            "enrolment_fee": 0.7762615290264697,
            "monthly_fee": 0.5064788480107713,
            "cover_months": 36
        },
        "0.2": {
            "affected_rate": 0.05323715092097445,
            "servicer_cost": -5166.894119279599,
            "enrolment_fee": 0.7762615290264697,
            "monthly_fee": 0.5064788480107713,
            "cover_months": 36
        },
        "0.3": {
            "affected_rate": 0.10603812989842401,
            "servicer_cost": -1273.2813680059148,
            "enrolment_fee": 0.7762615290264697,
            "monthly_fee": 0.5064788480107713,
            "cover_months": 36
        },
        "0.4": {
            "affected_rate": 0.17855618510030274,
            "servicer_cost": 3252.1102389211037,
            "enrolment_fee": 0.7762615290264697,
            "monthly_fee": 0.5064788480107713,
            "cover_months": 36
        },
        "0.5": {
            "affected_rate": 0.2556626665817842,
            "servicer_cost": 6899.396275613876,
            "enrolment_fee": 0.7762615290264697,
            "monthly_fee": 0.5064788480107713,
            "cover_months": 36
        },
        "0.6": {
            "affected_rate": 0.3166568344509521,
            "servicer_cost": 8787.402700651252,
            "enrolment_fee": 0.7762615290264697,
            "monthly_fee": 0.5064788480107713,
            "cover_months": 36
        },
        "0.7": {
            "affected_rate": 0.4231470694338341,
            "servicer_cost": 11576.300476854889,
            "enrolment_fee": 0.7762615290264697,
            "monthly_fee": 0.5064788480107713,
            "cover_months": 36
        },
        "0.8": {
            "affected_rate": 0.5908560570692925,
            "servicer_cost": 15136.38709377302,
            "enrolment_fee": 0.7762615290264697,
            "monthly_fee": 0.5064788480107713,
            "cover_months": 36
        },
        "0.9": {
            "affected_rate": 0.6430903396712221,
            "servicer_cost": 18845.512118730352,
            "enrolment_fee": 0.7762615290264697,
            "monthly_fee": 0.5064788480107713,
            "cover_months": 36
        },
        "1.0": {
            "affected_rate": 0.874144506434863,
            "servicer_cost": 22572.903814473553,
            "enrolment_fee": 0.7762615290264697,
            "monthly_fee": 0.5064788480107713,
            "cover_months": 36
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7188989874472532,
            "monthly_fee": 1.0,
            "cover_months": 31
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7188989874472532,
            "monthly_fee": 1.0,
            "cover_months": 31
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7188989874472532,
            "monthly_fee": 1.0,
            "cover_months": 31
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7188989874472532,
            "monthly_fee": 1.0,
            "cover_months": 31
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7188989874472532,
            "monthly_fee": 1.0,
            "cover_months": 31
        },
        "0.5": {
            "affected_rate": 0.5603846765979118,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7188989874472532,
            "monthly_fee": 1.0,
            "cover_months": 31
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7188989874472532,
            "monthly_fee": 1.0,
            "cover_months": 31
        },
        "0.7": {
            "affected_rate": 0.7573961958520782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7188989874472532,
            "monthly_fee": 1.0,
            "cover_months": 31
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7188989874472532,
            "monthly_fee": 1.0,
            "cover_months": 31
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7188989874472532,
            "monthly_fee": 1.0,
            "cover_months": 31
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7188989874472532,
            "monthly_fee": 1.0,
            "cover_months": 31
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -1494.095236153984,
            "enrolment_fee": 0.9753940002809929,
            "monthly_fee": 0.5744089826894875,
            "cover_months": 21
        },
        "0.1": {
            "affected_rate": 0.11089918795801149,
            "servicer_cost": -1153.0626106179502,
            "enrolment_fee": 0.9753940002809929,
            "monthly_fee": 0.5744089826894875,
            "cover_months": 21
        },
        "0.2": {
            "affected_rate": 0.20034879608409017,
            "servicer_cost": -894.5200733246342,
            "enrolment_fee": 0.9753940002809929,
            "monthly_fee": 0.5744089826894875,
            "cover_months": 21
        },
        "0.3": {
            "affected_rate": 0.32879040757717226,
            "servicer_cost": -635.1632071049596,
            "enrolment_fee": 0.9753940002809929,
            "monthly_fee": 0.5744089826894875,
            "cover_months": 21
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": -526.1936221542793,
            "enrolment_fee": 0.9753940002809929,
            "monthly_fee": 0.5744089826894875,
            "cover_months": 21
        },
        "0.5": {
            "affected_rate": 0.5553846765979119,
            "servicer_cost": -299.03867419366316,
            "enrolment_fee": 0.9753940002809929,
            "monthly_fee": 0.5744089826894875,
            "cover_months": 21
        },
        "0.6": {
            "affected_rate": 0.6459059608691962,
            "servicer_cost": 128.42698413967022,
            "enrolment_fee": 0.9753940002809929,
            "monthly_fee": 0.5744089826894875,
            "cover_months": 21
        },
        "0.7": {
            "affected_rate": 0.7523961958520782,
            "servicer_cost": 555.8926424730037,
            "enrolment_fee": 0.9753940002809929,
            "monthly_fee": 0.5744089826894875,
            "cover_months": 21
        },
        "0.8": {
            "affected_rate": 0.9201051834875364,
            "servicer_cost": 983.3583008063367,
            "enrolment_fee": 0.9753940002809929,
            "monthly_fee": 0.5744089826894875,
            "cover_months": 21
        },
        "0.9": {
            "affected_rate": 0.9600775613275614,
            "servicer_cost": 1410.82395913967,
            "enrolment_fee": 0.9753940002809929,
            "monthly_fee": 0.5744089826894875,
            "cover_months": 21
        },
        "1.0": {
            "affected_rate": 0.9823272948954441,
            "servicer_cost": 1838.2896174730035,
            "enrolment_fee": 0.9753940002809929,
            "monthly_fee": 0.5744089826894875,
            "cover_months": 21
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8712966274786326,
            "monthly_fee": 1.0,
            "cover_months": 29
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8712966274786326,
            "monthly_fee": 1.0,
            "cover_months": 29
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8712966274786326,
            "monthly_fee": 1.0,
            "cover_months": 29
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8712966274786326,
            "monthly_fee": 1.0,
            "cover_months": 29
        },
        "0.4": {
            "affected_rate": 0.42839451942393125,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8712966274786326,
            "monthly_fee": 1.0,
            "cover_months": 29
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8712966274786326,
            "monthly_fee": 1.0,
            "cover_months": 29
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8712966274786326,
            "monthly_fee": 1.0,
            "cover_months": 29
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8712966274786326,
            "monthly_fee": 1.0,
            "cover_months": 29
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8712966274786326,
            "monthly_fee": 1.0,
            "cover_months": 29
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8712966274786326,
            "monthly_fee": 1.0,
            "cover_months": 29
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8712966274786326,
            "monthly_fee": 1.0,
            "cover_months": 29
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9124484567052592,
            "monthly_fee": 0.969586351221283,
            "cover_months": 24
        },
        "0.1": {
            "affected_rate": 0.11762718218600574,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9124484567052592,
            "monthly_fee": 0.969586351221283,
            "cover_months": 24
        },
        "0.2": {
            "affected_rate": 0.2161361337464279,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9124484567052592,
            "monthly_fee": 0.969586351221283,
            "cover_months": 24
        },
        "0.3": {
            "affected_rate": 0.33191540757717225,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9124484567052592,
            "monthly_fee": 0.969586351221283,
            "cover_months": 24
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9124484567052592,
            "monthly_fee": 0.969586351221283,
            "cover_months": 24
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9124484567052592,
            "monthly_fee": 0.969586351221283,
            "cover_months": 24
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9124484567052592,
            "monthly_fee": 0.969586351221283,
            "cover_months": 24
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9124484567052592,
            "monthly_fee": 0.969586351221283,
            "cover_months": 24
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9124484567052592,
            "monthly_fee": 0.969586351221283,
            "cover_months": 24
        },
        "0.9": {
            "affected_rate": 0.9650775613275615,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9124484567052592,
            "monthly_fee": 0.969586351221283,
            "cover_months": 24
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.9124484567052592,
            "monthly_fee": 0.969586351221283,
            "cover_months": 24
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -5083.965281292669,
            "enrolment_fee": 0.8594006875496667,
            "monthly_fee": 0.5251740995967845,
            "cover_months": 29
        },
        "0.1": {
            "affected_rate": 0.036829236156895304,
            "servicer_cost": -3280.5492971913395,
            "enrolment_fee": 0.8594006875496667,
            "monthly_fee": 0.5251740995967845,
            "cover_months": 29
        },
        "0.2": {
            "affected_rate": 0.08967835162545615,
            "servicer_cost": -1594.115658438135,
            "enrolment_fee": 0.8594006875496667,
            "monthly_fee": 0.5251740995967845,
            "cover_months": 29
        },
        "0.3": {
            "affected_rate": 0.17493401553232335,
            "servicer_cost": 483.8757287787395,
            "enrolment_fee": 0.8594006875496667,
            "monthly_fee": 0.5251740995967845,
            "cover_months": 29
        },
        "0.4": {
            "affected_rate": 0.32097747432306256,
            "servicer_cost": 2402.1700730940397,
            "enrolment_fee": 0.8594006875496667,
            "monthly_fee": 0.5251740995967845,
            "cover_months": 29
        },
        "0.5": {
            "affected_rate": 0.5405632480264833,
            "servicer_cost": 3397.882220973987,
            "enrolment_fee": 0.8594006875496667,
            "monthly_fee": 0.5251740995967845,
            "cover_months": 29
        },
        "0.6": {
            "affected_rate": 0.6310845322977676,
            "servicer_cost": 4412.906542859339,
            "enrolment_fee": 0.8594006875496667,
            "monthly_fee": 0.5251740995967845,
            "cover_months": 29
        },
        "0.7": {
            "affected_rate": 0.7375747672806496,
            "servicer_cost": 6120.4654824659665,
            "enrolment_fee": 0.8594006875496667,
            "monthly_fee": 0.5251740995967845,
            "cover_months": 29
        },
        "0.8": {
            "affected_rate": 0.9052837549161078,
            "servicer_cost": 7927.116011544118,
            "enrolment_fee": 0.8594006875496667,
            "monthly_fee": 0.5251740995967845,
            "cover_months": 29
        },
        "0.9": {
            "affected_rate": 0.9488275613275613,
            "servicer_cost": 9725.693848329698,
            "enrolment_fee": 0.8594006875496667,
            "monthly_fee": 0.5251740995967845,
            "cover_months": 29
        },
        "1.0": {
            "affected_rate": 0.9770746553780987,
            "servicer_cost": 11532.286814965899,
            "enrolment_fee": 0.8594006875496667,
            "monthly_fee": 0.5251740995967845,
            "cover_months": 29
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7366994570435885,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7366994570435885,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7366994570435885,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7366994570435885,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7366994570435885,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.5": {
            "affected_rate": 0.5603846765979118,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7366994570435885,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7366994570435885,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7366994570435885,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.8": {
            "affected_rate": 0.9251051834875366,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7366994570435885,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "0.9": {
            "affected_rate": 0.9650775613275615,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7366994570435885,
            "monthly_fee": 1.0,
            "cover_months": 25
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7366994570435885,
            "monthly_fee": 1.0,
            "cover_months": 25
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7276977251217516,
            "monthly_fee": 0.9078275137187362,
            "cover_months": 35
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7276977251217516,
            "monthly_fee": 0.9078275137187362,
            "cover_months": 35
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7276977251217516,
            "monthly_fee": 0.9078275137187362,
            "cover_months": 35
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7276977251217516,
            "monthly_fee": 0.9078275137187362,
            "cover_months": 35
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7276977251217516,
            "monthly_fee": 0.9078275137187362,
            "cover_months": 35
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7276977251217516,
            "monthly_fee": 0.9078275137187362,
            "cover_months": 35
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7276977251217516,
            "monthly_fee": 0.9078275137187362,
            "cover_months": 35
        },
        "0.7": {
            "affected_rate": 0.7573961958520782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7276977251217516,
            "monthly_fee": 0.9078275137187362,
            "cover_months": 35
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7276977251217516,
            "monthly_fee": 0.9078275137187362,
            "cover_months": 35
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7276977251217516,
            "monthly_fee": 0.9078275137187362,
            "cover_months": 35
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7276977251217516,
            "monthly_fee": 0.9078275137187362,
            "cover_months": 35
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -2585.183174116488,
            "enrolment_fee": 0.8020381952997138,
            "monthly_fee": 0.6419286430710034,
            "cover_months": 31
        },
        "0.1": {
            "affected_rate": 0.08089918795801149,
            "servicer_cost": -1964.1338954514963,
            "enrolment_fee": 0.8020381952997138,
            "monthly_fee": 0.6419286430710034,
            "cover_months": 31
        },
        "0.2": {
            "affected_rate": 0.1666450923803865,
            "servicer_cost": -1400.8840294838706,
            "enrolment_fee": 0.8020381952997138,
            "monthly_fee": 0.6419286430710034,
            "cover_months": 31
        },
        "0.3": {
            "affected_rate": 0.28242436621113093,
            "servicer_cost": -823.7831831324708,
            "enrolment_fee": 0.8020381952997138,
            "monthly_fee": 0.6419286430710034,
            "cover_months": 31
        },
        "0.4": {
            "affected_rate": 0.3789034780578898,
            "servicer_cost": -341.1692074529388,
            "enrolment_fee": 0.8020381952997138,
            "monthly_fee": 0.6419286430710034,
            "cover_months": 31
        },
        "0.5": {
            "affected_rate": 0.5058936352318705,
            "servicer_cost": 303.7159244700336,
            "enrolment_fee": 0.8020381952997138,
            "monthly_fee": 0.6419286430710034,
            "cover_months": 31
        },
        "0.6": {
            "affected_rate": 0.5964149195031548,
            "servicer_cost": 1080.5161787096977,
            "enrolment_fee": 0.8020381952997138,
            "monthly_fee": 0.6419286430710034,
            "cover_months": 31
        },
        "0.7": {
            "affected_rate": 0.6697801544860369,
            "servicer_cost": 2204.006689517922,
            "enrolment_fee": 0.8020381952997138,
            "monthly_fee": 0.6419286430710034,
            "cover_months": 31
        },
        "0.8": {
            "affected_rate": 0.8806141421214949,
            "servicer_cost": 2810.509506568802,
            "enrolment_fee": 0.8020381952997138,
            "monthly_fee": 0.6419286430710034,
            "cover_months": 31
        },
        "0.9": {
            "affected_rate": 0.912818662818663,
            "servicer_cost": 4892.154301628988,
            "enrolment_fee": 0.8020381952997138,
            "monthly_fee": 0.6419286430710034,
            "cover_months": 31
        },
        "1.0": {
            "affected_rate": 0.962772750855606,
            "servicer_cost": 4240.2492000481,
            "enrolment_fee": 0.8020381952997138,
            "monthly_fee": 0.6419286430710034,
            "cover_months": 31
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -1555.6506923056743,
            "enrolment_fee": 0.6750426793093093,
            "monthly_fee": 0.8459951828385761,
            "cover_months": 36
        },
        "0.1": {
            "affected_rate": 0.1176271821860057,
            "servicer_cost": -1427.165462954991,
            "enrolment_fee": 0.6750426793093093,
            "monthly_fee": 0.8459951828385761,
            "cover_months": 36
        },
        "0.2": {
            "affected_rate": 0.21301113374642786,
            "servicer_cost": -1296.2987325002146,
            "enrolment_fee": 0.6750426793093093,
            "monthly_fee": 0.8459951828385761,
            "cover_months": 36
        },
        "0.3": {
            "affected_rate": 0.32879040757717226,
            "servicer_cost": -1021.8696825002153,
            "enrolment_fee": 0.6750426793093093,
            "monthly_fee": 0.8459951828385761,
            "cover_months": 36
        },
        "0.4": {
            "affected_rate": 0.4252695194239312,
            "servicer_cost": -747.4406325002146,
            "enrolment_fee": 0.6750426793093093,
            "monthly_fee": 0.8459951828385761,
            "cover_months": 36
        },
        "0.5": {
            "affected_rate": 0.552259676597912,
            "servicer_cost": -473.01158250021507,
            "enrolment_fee": 0.6750426793093093,
            "monthly_fee": 0.8459951828385761,
            "cover_months": 36
        },
        "0.6": {
            "affected_rate": 0.6427809608691961,
            "servicer_cost": -198.58253250021468,
            "enrolment_fee": 0.6750426793093093,
            "monthly_fee": 0.8459951828385761,
            "cover_months": 36
        },
        "0.7": {
            "affected_rate": 0.7492711958520781,
            "servicer_cost": 75.84651749978511,
            "enrolment_fee": 0.6750426793093093,
            "monthly_fee": 0.8459951828385761,
            "cover_months": 36
        },
        "0.8": {
            "affected_rate": 0.9169801834875363,
            "servicer_cost": 350.27556749978527,
            "enrolment_fee": 0.6750426793093093,
            "monthly_fee": 0.8459951828385761,
            "cover_months": 36
        },
        "0.9": {
            "affected_rate": 0.9569525613275612,
            "servicer_cost": 624.7046174997852,
            "enrolment_fee": 0.6750426793093093,
            "monthly_fee": 0.8459951828385761,
            "cover_months": 36
        },
        "1.0": {
            "affected_rate": 0.9823272948954441,
            "servicer_cost": 899.133667499785,
            "enrolment_fee": 0.6750426793093093,
            "monthly_fee": 0.8459951828385761,
            "cover_months": 36
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -10125.819202706456,
            "enrolment_fee": 0.9627458748680683,
            "monthly_fee": 0.5117784310057129,
            "cover_months": 35
        },
        "0.1": {
            "affected_rate": 0.04858437314319668,
            "servicer_cost": -7428.581165155864,
            "enrolment_fee": 0.9627458748680683,
            "monthly_fee": 0.5117784310057129,
            "cover_months": 35
        },
        "0.2": {
            "affected_rate": 0.06993357949240302,
            "servicer_cost": -4399.276688900908,
            "enrolment_fee": 0.9627458748680683,
            "monthly_fee": 0.5117784310057129,
            "cover_months": 35
        },
        "0.3": {
            "affected_rate": 0.12728001301530717,
            "servicer_cost": -673.1761837807533,
            "enrolment_fee": 0.9627458748680683,
            "monthly_fee": 0.5117784310057129,
            "cover_months": 35
        },
        "0.4": {
            "affected_rate": 0.21162677192088958,
            "servicer_cost": 3536.1525120772576,
            "enrolment_fee": 0.9627458748680683,
            "monthly_fee": 0.5117784310057129,
            "cover_months": 35
        },
        "0.5": {
            "affected_rate": 0.3100824597515774,
            "servicer_cost": 6695.916566038885,
            "enrolment_fee": 0.9627458748680683,
            "monthly_fee": 0.5117784310057129,
            "cover_months": 35
        },
        "0.6": {
            "affected_rate": 0.39147675989587755,
            "servicer_cost": 8360.842528490428,
            "enrolment_fee": 0.9627458748680683,
            "monthly_fee": 0.5117784310057129,
            "cover_months": 35
        },
        "0.7": {
            "affected_rate": 0.49796699487875956,
            "servicer_cost": 10962.828768539228,
            "enrolment_fee": 0.9627458748680683,
            "monthly_fee": 0.5117784310057129,
            "cover_months": 35
        },
        "0.8": {
            "affected_rate": 0.6656759825142178,
            "servicer_cost": 14285.735392936414,
            "enrolment_fee": 0.9627458748680683,
            "monthly_fee": 0.5117784310057129,
            "cover_months": 35
        },
        "0.9": {
            "affected_rate": 0.7067323711943512,
            "servicer_cost": 17677.964162258395,
            "enrolment_fee": 0.9627458748680683,
            "monthly_fee": 0.5117784310057129,
            "cover_months": 35
        },
        "1.0": {
            "affected_rate": 0.882602683539465,
            "servicer_cost": 21086.676919909347,
            "enrolment_fee": 0.9627458748680683,
            "monthly_fee": 0.5117784310057129,
            "cover_months": 35
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -3170.902340340448,
            "enrolment_fee": 0.8697755263248484,
            "monthly_fee": 0.539252819521835,
            "cover_months": 26
        },
        "0.1": {
            "affected_rate": 0.06582974351356705,
            "servicer_cost": -2106.5783520174546,
            "enrolment_fee": 0.8697755263248484,
            "monthly_fee": 0.539252819521835,
            "cover_months": 26
        },
        "0.2": {
            "affected_rate": 0.13340974521121582,
            "servicer_cost": -1167.4212888967782,
            "enrolment_fee": 0.8697755263248484,
            "monthly_fee": 0.539252819521835,
            "cover_months": 26
        },
        "0.3": {
            "affected_rate": 0.23691388676682795,
            "servicer_cost": -79.88280922755987,
            "enrolment_fee": 0.8697755263248484,
            "monthly_fee": 0.539252819521835,
            "cover_months": 26
        },
        "0.4": {
            "affected_rate": 0.42169809085250265,
            "servicer_cost": 815.8204149676405,
            "enrolment_fee": 0.8697755263248484,
            "monthly_fee": 0.539252819521835,
            "cover_months": 26
        },
        "0.5": {
            "affected_rate": 0.5522596765979119,
            "servicer_cost": 866.9423124194503,
            "enrolment_fee": 0.8697755263248484,
            "monthly_fee": 0.539252819521835,
            "cover_months": 26
        },
        "0.6": {
            "affected_rate": 0.6427809608691961,
            "servicer_cost": 1654.9397276627715,
            "enrolment_fee": 0.8697755263248484,
            "monthly_fee": 0.539252819521835,
            "cover_months": 26
        },
        "0.7": {
            "affected_rate": 0.7492711958520781,
            "servicer_cost": 2762.2930712964776,
            "enrolment_fee": 0.8697755263248484,
            "monthly_fee": 0.539252819521835,
            "cover_months": 26
        },
        "0.8": {
            "affected_rate": 0.9169801834875363,
            "servicer_cost": 3877.6679584529147,
            "enrolment_fee": 0.8697755263248484,
            "monthly_fee": 0.539252819521835,
            "cover_months": 26
        },
        "0.9": {
            "affected_rate": 0.9569525613275613,
            "servicer_cost": 4999.612794494907,
            "enrolment_fee": 0.8697755263248484,
            "monthly_fee": 0.539252819521835,
            "cover_months": 26
        },
        "1.0": {
            "affected_rate": 0.9823272948954441,
            "servicer_cost": 6121.875820460229,
            "enrolment_fee": 0.8697755263248484,
            "monthly_fee": 0.539252819521835,
            "cover_months": 26
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -5905.05030939542,
            "enrolment_fee": 0.8338916510683132,
            "monthly_fee": 0.5838554344485141,
            "cover_months": 35
        },
        "0.1": {
            "affected_rate": 0.036829236156895304,
            "servicer_cost": -3977.6564193206636,
            "enrolment_fee": 0.8338916510683132,
            "monthly_fee": 0.5838554344485141,
            "cover_months": 35
        },
        "0.2": {
            "affected_rate": 0.07745612940323392,
            "servicer_cost": -2155.885843261709,
            "enrolment_fee": 0.8338916510683132,
            "monthly_fee": 0.5838554344485141,
            "cover_months": 35
        },
        "0.3": {
            "affected_rate": 0.15715623775454554,
            "servicer_cost": 214.70210990938244,
            "enrolment_fee": 0.8338916510683132,
            "monthly_fee": 0.5838554344485141,
            "cover_months": 35
        },
        "0.4": {
            "affected_rate": 0.2459948752228164,
            "servicer_cost": 2294.7567611956397,
            "enrolment_fee": 0.8338916510683132,
            "monthly_fee": 0.5838554344485141,
            "cover_months": 35
        },
        "0.5": {
            "affected_rate": 0.3631933657301304,
            "servicer_cost": 3492.824549733934,
            "enrolment_fee": 0.8338916510683132,
            "monthly_fee": 0.5838554344485141,
            "cover_months": 35
        },
        "0.6": {
            "affected_rate": 0.45371465000141475,
            "servicer_cost": 4941.682105820294,
            "enrolment_fee": 0.8338916510683132,
            "monthly_fee": 0.5838554344485141,
            "cover_months": 35
        },
        "0.7": {
            "affected_rate": 0.5602048849842968,
            "servicer_cost": 6945.149619862828,
            "enrolment_fee": 0.8338916510683132,
            "monthly_fee": 0.5838554344485141,
            "cover_months": 35
        },
        "0.8": {
            "affected_rate": 0.7279138726197549,
            "servicer_cost": 9000.451105077424,
            "enrolment_fee": 0.8338916510683132,
            "monthly_fee": 0.5838554344485141,
            "cover_months": 35
        },
        "0.9": {
            "affected_rate": 0.768278407322525,
            "servicer_cost": 11056.802952472633,
            "enrolment_fee": 0.8338916510683132,
            "monthly_fee": 0.5838554344485141,
            "cover_months": 35
        },
        "1.0": {
            "affected_rate": 0.9189659264211508,
            "servicer_cost": 13122.49314765835,
            "enrolment_fee": 0.8338916510683132,
            "monthly_fee": 0.5838554344485141,
            "cover_months": 35
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.865498100475166,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.1": {
            "affected_rate": 0.1176271821860057,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.865498100475166,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.865498100475166,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.3": {
            "affected_rate": 0.33191540757717225,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.865498100475166,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.865498100475166,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.5": {
            "affected_rate": 0.5603846765979119,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.865498100475166,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.6": {
            "affected_rate": 0.6509059608691963,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.865498100475166,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.7": {
            "affected_rate": 0.7573961958520782,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.865498100475166,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.865498100475166,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "0.9": {
            "affected_rate": 0.9696230158730159,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.865498100475166,
            "monthly_fee": 1.0,
            "cover_months": 36
        },
        "1.0": {
            "affected_rate": 0.988120945689095,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.865498100475166,
            "monthly_fee": 1.0,
            "cover_months": 36
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": -9456.540408322497,
            "enrolment_fee": 0.8773151364027731,
            "monthly_fee": 0.5431832730780765,
            "cover_months": 36
        },
        "0.1": {
            "affected_rate": 0.04045937314319667,
            "servicer_cost": -6819.828584536648,
            "enrolment_fee": 0.8773151364027731,
            "monthly_fee": 0.5431832730780765,
            "cover_months": 36
        },
        "0.2": {
            "affected_rate": 0.06180857949240302,
            "servicer_cost": -3919.776346110124,
            "enrolment_fee": 0.8773151364027731,
            "monthly_fee": 0.5431832730780765,
            "cover_months": 36
        },
        "0.3": {
            "affected_rate": 0.12370046756076167,
            "servicer_cost": -488.04344309859414,
            "enrolment_fee": 0.8773151364027731,
            "monthly_fee": 0.5431832730780765,
            "cover_months": 36
        },
        "0.4": {
            "affected_rate": 0.20804722646634413,
            "servicer_cost": 3503.9379917785436,
            "enrolment_fee": 0.8773151364027731,
            "monthly_fee": 0.5431832730780765,
            "cover_months": 36
        },
        "0.5": {
            "affected_rate": 0.2998362476303652,
            "servicer_cost": 5888.9070500353355,
            "enrolment_fee": 0.8773151364027731,
            "monthly_fee": 0.5431832730780765,
            "cover_months": 36
        },
        "0.6": {
            "affected_rate": 0.3810982726423903,
            "servicer_cost": 7589.882804644102,
            "enrolment_fee": 0.8773151364027731,
            "monthly_fee": 0.5431832730780765,
            "cover_months": 36
        },
        "0.7": {
            "affected_rate": 0.48758850762527234,
            "servicer_cost": 10271.39658632474,
            "enrolment_fee": 0.8773151364027731,
            "monthly_fee": 0.5431832730780765,
            "cover_months": 36
        },
        "0.8": {
            "affected_rate": 0.6552974952607307,
            "servicer_cost": 13393.763751438353,
            "enrolment_fee": 0.8773151364027731,
            "monthly_fee": 0.5431832730780765,
            "cover_months": 36
        },
        "0.9": {
            "affected_rate": 0.6987929083311079,
            "servicer_cost": 16539.63557319598,
            "enrolment_fee": 0.8773151364027731,
            "monthly_fee": 0.5431832730780765,
            "cover_months": 36
        },
        "1.0": {
            "affected_rate": 0.892733793441853,
            "servicer_cost": 19700.66847452922,
            "enrolment_fee": 0.8773151364027731,
            "monthly_fee": 0.5431832730780765,
            "cover_months": 36
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8237859592978365,
            "monthly_fee": 0.9621526527831938,
            "cover_months": 27
        },
        "0.1": {
            "affected_rate": 0.11762718218600572,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8237859592978365,
            "monthly_fee": 0.9621526527831938,
            "cover_months": 27
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8237859592978365,
            "monthly_fee": 0.9621526527831938,
            "cover_months": 27
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8237859592978365,
            "monthly_fee": 0.9621526527831938,
            "cover_months": 27
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8237859592978365,
            "monthly_fee": 0.9621526527831938,
            "cover_months": 27
        },
        "0.5": {
            "affected_rate": 0.5603846765979118,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8237859592978365,
            "monthly_fee": 0.9621526527831938,
            "cover_months": 27
        },
        "0.6": {
            "affected_rate": 0.6509059608691963,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8237859592978365,
            "monthly_fee": 0.9621526527831938,
            "cover_months": 27
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8237859592978365,
            "monthly_fee": 0.9621526527831938,
            "cover_months": 27
        },
        "0.8": {
            "affected_rate": 0.9251051834875366,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8237859592978365,
            "monthly_fee": 0.9621526527831938,
            "cover_months": 27
        },
        "0.9": {
            "affected_rate": 0.9650775613275613,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8237859592978365,
            "monthly_fee": 0.9621526527831938,
            "cover_months": 27
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.8237859592978365,
            "monthly_fee": 0.9621526527831938,
            "cover_months": 27
        }
    },
    {
        "0.0": {
            "affected_rate": 0.0,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7629578087650901,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.1": {
            "affected_rate": 0.1176271821860057,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7629578087650901,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.2": {
            "affected_rate": 0.21613613374642787,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7629578087650901,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.3": {
            "affected_rate": 0.3319154075771723,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7629578087650901,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.4": {
            "affected_rate": 0.4283945194239312,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7629578087650901,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.5": {
            "affected_rate": 0.5603846765979118,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7629578087650901,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.6": {
            "affected_rate": 0.6509059608691962,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7629578087650901,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.7": {
            "affected_rate": 0.7573961958520783,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7629578087650901,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.8": {
            "affected_rate": 0.9251051834875363,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7629578087650901,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "0.9": {
            "affected_rate": 0.9650775613275615,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7629578087650901,
            "monthly_fee": 1.0,
            "cover_months": 35
        },
        "1.0": {
            "affected_rate": 0.9881209456890948,
            "servicer_cost": 0.0,
            "enrolment_fee": 0.7629578087650901,
            "monthly_fee": 1.0,
            "cover_months": 35
        }
    }
]
